MissNODAG: Differentiable Cyclic Causal Graph Learning from Incomplete Data

Causal discovery in real-world systems, such as biological networks, is often complicated by feedback loops and incomplete data. Standard algorithms, which assume acyclic structures or fully observed data, struggle with these challenges. To address this gap, we propose MissNODAG, a differentiable framework for learning both the underlying cyclic causal graph and the missingness mechanism from partially observed data, including data missing not at random. Our framework integrates an additive noise model with an expectation-maximization procedure, alternating between imputing missing values and optimizing the observed data likelihood, to uncover both the cyclic structures and the missingness mechanism. We establish consistency guarantees under exact maximization of the score function in the large sample setting. Finally, we demonstrate the effectiveness of MissNODAG through synthetic experiments and an application to real-world gene perturbation data.

==> data/training-metrics/metrics.csv <==
iteration,logpx,logpr,h_dag,h_colluder,acceptance_rate,tl_shd
0,-18.145832061767578,-5.953480243682861,0.0032825469970703125,0.1509619653224945,0.505859375,17.0
1,-17.208358764648438,-6.017357349395752,0.0032749176025390625,0.15191447734832764,0.501953125,17.0
2,-16.113492965698242,-6.059226036071777,0.0032672882080078125,0.1510871946811676,0.50390625,17.0
3,-15.339672088623047,-6.027503490447998,0.0032596588134765625,0.1513177454471588,0.501953125,17.0
4,-14.646076202392578,-5.99253511428833,0.0032520294189453125,0.15146176517009735,0.51171875,17.0
5,-14.058403015136719,-6.090920925140381,0.0032444000244140625,0.1512584686279297,0.5,17.0
6,-13.43419075012207,-5.8611016273498535,0.0032367706298828125,0.15083998441696167,0.501953125,17.0
7,-12.634586334228516,-5.946003437042236,0.0032291412353515625,0.15055330097675323,0.521484375,17.0
8,-12.136788368225098,-5.964285850524902,0.0032215118408203125,0.1507423222064972,0.501953125,17.0
9,-11.13748836517334,-6.038292407989502,0.0032138824462890625,0.1507198065519333,0.50390625,17.0
10,-11.14892864227295,-5.953421115875244,0.0032062530517578125,0.1505255550146103,0.5026315789473684,17.0
11,-10.367805480957031,-5.9796013832092285,0.0031986236572265625,0.15034516155719757,0.51171875,17.0
12,-9.96813678741455,-5.942357540130615,0.0031909942626953125,0.15032745897769928,0.501953125,17.0
13,-9.417466163635254,-6.173735618591309,0.0031833648681640625,0.1502099484205246,0.521484375,17.0
14,-8.60110855102539,-6.109684467315674,0.0031757354736328125,0.15006904304027557,0.501953125,17.0
15,-7.741869926452637,-6.074366092681885,0.0031681060791015625,0.15004272758960724,0.505859375,17.0
16,-7.496463775634766,-6.0961103439331055,0.0031604766845703125,0.14992186427116394,0.50390625,17.0
17,-7.014113426208496,-6.103236675262451,0.0031538009643554688,0.14989575743675232,0.51953125,17.0
18,-6.528214454650879,-6.136467933654785,0.0031452178955078125,0.14979970455169678,0.517578125,17.0
19,-5.875246524810791,-6.120861053466797,0.0031385421752929688,0.14964157342910767,0.50390625,17.0
20,-5.482898712158203,-6.119479656219482,0.0031309127807617188,0.14959533512592316,0.5,17.0
21,-5.0967020988464355,-6.175735950469971,0.0031232833862304688,0.14950457215309143,0.5052631578947369,17.0
22,-4.707870006561279,-6.184876918792725,0.003116607666015625,0.1493622064590454,0.51171875,17.0
23,-4.823007583618164,-6.225436210632324,0.003108978271484375,0.14935019612312317,0.50390625,18.0
24,-4.441446304321289,-6.29288911819458,0.003101348876953125,0.1492740362882614,0.501953125,18.0
25,-4.020561695098877,-6.2009382247924805,0.003093719482421875,0.14912497997283936,0.50390625,18.0
26,-3.75277042388916,-6.177652359008789,0.003086090087890625,0.14906291663646698,0.505859375,18.0
27,-3.9716646671295166,-6.222861289978027,0.0030794143676757812,0.1490342915058136,0.505859375,18.0
28,-3.576120615005493,-6.214909076690674,0.0030717849731445312,0.14894813299179077,0.50390625,18.0
29,-3.6022133827209473,-6.173665523529053,0.0030641555786132812,0.1488487273454666,0.5,18.0
30,-3.4854438304901123,-6.292003631591797,0.0030574798583984375,0.14877624809741974,0.501953125,18.0
31,-3.310284376144409,-6.364534378051758,0.0030498504638671875,0.14868973195552826,0.505859375,19.0
32,-3.323045492172241,-6.3632025718688965,0.0030431747436523438,0.14863401651382446,0.5052631578947369,20.0
33,-3.414036989212036,-6.194527626037598,0.0030345916748046875,0.14852523803710938,0.501953125,20.0
34,-3.286724328994751,-6.239686489105225,0.0030279159545898438,0.14840644598007202,0.50390625,20.0
35,-3.3130462169647217,-6.294779300689697,0.003021240234375,0.14841055870056152,0.50390625,20.0
36,-3.328200101852417,-6.272101402282715,0.00301361083984375,0.14837637543678284,0.5,20.0
37,-3.224452018737793,-6.271381855010986,0.0030059814453125,0.1482875943183899,0.501953125,20.0
38,-3.5718281269073486,-6.311778545379639,0.0029993057250976562,0.14816567301750183,0.5,20.0
39,-3.440422534942627,-6.295619964599609,0.0029916763305664062,0.14805470407009125,0.5,20.0
40,-3.4969706535339355,-6.240815162658691,0.0029850006103515625,0.14794988930225372,0.505859375,19.0
41,-3.5429182052612305,-6.207318305969238,0.0029773712158203125,0.14789341390132904,0.5,19.0
42,-3.629453182220459,-6.175670146942139,0.0029706954956054688,0.14780350029468536,0.50390625,19.0
43,-3.508856773376465,-6.2209625244140625,0.0029630661010742188,0.1477154940366745,0.5026315789473684,19.0
44,-3.659756660461426,-6.185865879058838,0.002956390380859375,0.14769241213798523,0.501953125,19.0
45,-3.6654655933380127,-6.336423873901367,0.002948760986328125,0.14761321246623993,0.501953125,18.0
46,-4.091060638427734,-6.232113838195801,0.0029420852661132812,0.14746876060962677,0.5,18.0
47,-3.970677137374878,-6.1376729011535645,0.0029354095458984375,0.14738722145557404,0.50390625,17.0
48,-4.063836574554443,-6.209660053253174,0.0029277801513671875,0.14740072190761566,0.501953125,17.0
49,-4.122698783874512,-6.232425689697266,0.0029211044311523438,0.14734040200710297,0.505859375,17.0
50,-3.937626838684082,-6.125443458557129,0.0029144287109375,0.1471976637840271,0.501953125,17.0
51,-4.358544826507568,-6.16306734085083,0.00290679931640625,0.14711445569992065,0.505859375,17.0
52,-4.318416118621826,-6.175792694091797,0.0029001235961914062,0.14701099693775177,0.5078125,17.0
53,-4.23906946182251,-6.163580417633057,0.0028934478759765625,0.14696575701236725,0.5,17.0
54,-4.214774131774902,-6.155263900756836,0.0028858184814453125,0.1468752771615982,0.5026315789473684,17.0
55,-4.0671515464782715,-6.272047519683838,0.0028791427612304688,0.146776020526886,0.513671875,17.0
56,-4.2416582107543945,-6.158936977386475,0.002872467041015625,0.14670303463935852,0.50390625,16.0
57,-4.300182342529297,-6.185693740844727,0.002864837646484375,0.1466377079486847,0.501953125,16.0
58,-4.107348918914795,-6.179049968719482,0.0028581619262695312,0.14656215906143188,0.509765625,16.0
59,-4.231979846954346,-6.175660610198975,0.0028514862060546875,0.14647629857063293,0.505859375,16.0
60,-4.138848781585693,-6.2252044677734375,0.0028448104858398438,0.14640121161937714,0.50390625,15.0
61,-4.235189914703369,-6.1634931564331055,0.002838134765625,0.1463218331336975,0.50390625,15.0
62,-4.097799301147461,-6.183457851409912,0.0028314590454101562,0.14621897041797638,0.5,15.0
63,-3.7018330097198486,-6.185471057891846,0.0028247833251953125,0.1461431235074997,0.5078125,15.0
64,-4.0340471267700195,-6.226515769958496,0.0028181076049804688,0.14607474207878113,0.50390625,15.0
65,-4.027530193328857,-6.243656635284424,0.0028104782104492188,0.14598970115184784,0.5131578947368421,15.0
66,-3.6369757652282715,-6.24909782409668,0.0028047561645507812,0.14591075479984283,0.5,16.0
67,-3.784113645553589,-6.211434364318848,0.0027971267700195312,0.14581631124019623,0.501953125,16.0
68,-3.6955039501190186,-6.151158332824707,0.0027914047241210938,0.14577451348304749,0.5078125,15.0
69,-3.584413766860962,-6.261207580566406,0.00278472900390625,0.14571541547775269,0.5078125,15.0
70,-3.896226644515991,-6.2481889724731445,0.002777099609375,0.1455889493227005,0.5,14.0
71,-3.787343740463257,-6.272512912750244,0.0027713775634765625,0.1454956829547882,0.513671875,14.0
72,-3.751812696456909,-6.138737201690674,0.0027637481689453125,0.14547596871852875,0.501953125,14.0
73,-3.507070779800415,-6.3105149269104,0.002758026123046875,0.14538803696632385,0.505859375,14.0
74,-3.32126522064209,-6.171745777130127,0.0027513504028320312,0.14528648555278778,0.5,13.0
75,-3.4801735877990723,-6.253393173217773,0.0027446746826171875,0.14522020518779755,0.505859375,13.0
76,-3.5068695545196533,-6.204549789428711,0.0027379989624023438,0.14514489471912384,0.5052631578947369,13.0
77,-3.6064701080322266,-6.267114162445068,0.0027313232421875,0.14507724344730377,0.501953125,13.0
78,-3.554110050201416,-6.19260835647583,0.0027246475219726562,0.14499743282794952,0.5078125,14.0
79,-3.674499273300171,-6.180697441101074,0.0027189254760742188,0.14490288496017456,0.505859375,14.0
80,-3.253592014312744,-6.253759384155273,0.002712249755859375,0.14483243227005005,0.5,14.0
81,-3.513381004333496,-6.1900410652160645,0.0027055740356445312,0.14477141201496124,0.5,14.0
82,-3.6900124549865723,-6.226939678192139,0.0026988983154296875,0.14466692507266998,0.5,12.0
83,-3.4785587787628174,-6.192678451538086,0.0026922225952148438,0.1445809304714203,0.501953125,12.0
84,-3.555513620376587,-6.253132343292236,0.002685546875,0.14451003074645996,0.5,12.0
85,-3.144061803817749,-6.2242937088012695,0.0026798248291015625,0.1444271206855774,0.5078125,12.0
86,-3.327207088470459,-6.251863479614258,0.0026731491088867188,0.1443421095609665,0.50390625,12.0
87,-3.4847538471221924,-6.226917266845703,0.002666473388671875,0.14429138600826263,0.5,12.0
88,-3.403010129928589,-6.236276149749756,0.0026607513427734375,0.14422449469566345,0.50390625,12.0
89,-3.361603260040283,-6.202314376831055,0.0026540756225585938,0.1441667377948761,0.5078125,11.0
90,-3.6386337280273438,-6.2388529777526855,0.0026483535766601562,0.14407357573509216,0.5,11.0
91,-3.074136734008789,-6.266422748565674,0.0026416778564453125,0.14396531879901886,0.501953125,11.0
92,-3.4397456645965576,-6.198601245880127,0.0026350021362304688,0.14394213259220123,0.513671875,11.0
93,-3.2816333770751953,-6.313804626464844,0.002628326416015625,0.1438514143228531,0.501953125,11.0
94,-3.569697141647339,-6.1889967918396,0.0026226043701171875,0.1437426209449768,0.501953125,11.0
95,-3.12900972366333,-6.2448835372924805,0.0026159286499023438,0.14366698265075684,0.5,11.0
96,-3.5399575233459473,-6.195340156555176,0.0026102066040039062,0.14358192682266235,0.5,11.0
97,-3.7017104625701904,-6.164351940155029,0.0026035308837890625,0.1434965580701828,0.51171875,11.0
98,-3.3279592990875244,-6.264335632324219,0.0025968551635742188,0.14346638321876526,0.5,11.0
99,-3.204850673675537,-6.198817729949951,0.0025911331176757812,0.14338573813438416,0.50390625,12.0
100,-3.429208993911743,-6.16246223449707,0.0025844573974609375,0.1432940810918808,0.5078125,12.0
101,-3.5259084701538086,-6.140481472015381,0.0025787353515625,0.14320582151412964,0.5,12.0
102,-3.3729641437530518,-6.2600908279418945,0.0025720596313476562,0.1431243121623993,0.509765625,12.0
103,-3.295616626739502,-6.193912982940674,0.0025653839111328125,0.14303657412528992,0.5,12.0
104,-3.316964626312256,-6.275933265686035,0.002559661865234375,0.1429847776889801,0.505859375,11.0
105,-3.755669355392456,-6.208682060241699,0.0025539398193359375,0.1429082751274109,0.501953125,11.0
106,-3.939120292663574,-6.219315052032471,0.0025472640991210938,0.14279280602931976,0.501953125,11.0
107,-3.5376944541931152,-6.23626708984375,0.0025415420532226562,0.14273689687252045,0.505859375,11.0
108,-3.410165786743164,-6.139988422393799,0.0025358200073242188,0.1426912546157837,0.501953125,11.0
109,-3.3335816860198975,-6.256191253662109,0.002529144287109375,0.14261917769908905,0.5078947368421053,10.0
110,-3.432807445526123,-6.287956237792969,0.0025234222412109375,0.14253178238868713,0.5078125,10.0
111,-3.5258350372314453,-6.141337871551514,0.0025177001953125,0.1424149125814438,0.505859375,10.0
112,-3.3073439598083496,-6.274830341339111,0.0025110244750976562,0.14233526587486267,0.50390625,10.0
113,-3.34023118019104,-6.244665145874023,0.0025053024291992188,0.14233030378818512,0.515625,10.0
114,-3.45041823387146,-6.199204921722412,0.002498626708984375,0.14227283000946045,0.517578125,10.0
115,-3.403148889541626,-6.230942726135254,0.0024929046630859375,0.14214779436588287,0.5,10.0
116,-3.621919631958008,-6.2257280349731445,0.0024871826171875,0.14204485714435577,0.51171875,9.0
117,-3.3686044216156006,-6.23154878616333,0.0024814605712890625,0.14197875559329987,0.505859375,9.0
118,-3.3483030796051025,-6.232497215270996,0.002475738525390625,0.14189372956752777,0.5078125,9.0
119,-3.2650933265686035,-6.231950759887695,0.0024690628051757812,0.1418335884809494,0.5,9.0
120,-3.8547463417053223,-6.2813920974731445,0.0024623870849609375,0.14176104962825775,0.5131578947368421,9.0
121,-3.2795217037200928,-6.223357677459717,0.0024566650390625,0.14165647327899933,0.505859375,8.0
122,-3.4411532878875732,-6.256582736968994,0.0024509429931640625,0.1416003406047821,0.505859375,8.0
123,-3.6528267860412598,-6.159501552581787,0.002445220947265625,0.1415170133113861,0.513671875,8.0
124,-3.7373440265655518,-6.209686756134033,0.0024394989013671875,0.14145217835903168,0.50390625,8.0
125,-3.3692545890808105,-6.331813812255859,0.00243377685546875,0.14139875769615173,0.5,8.0
126,-3.125972270965576,-6.178812026977539,0.0024271011352539062,0.14132198691368103,0.50390625,8.0
127,-3.5489134788513184,-6.168777942657471,0.0024213790893554688,0.14120608568191528,0.5078125,7.0
128,-3.4068286418914795,-6.292807102203369,0.0024156570434570312,0.14115513861179352,0.501953125,7.0
129,-3.6789917945861816,-6.264097213745117,0.0024099349975585938,0.14109808206558228,0.5,6.0
130,-3.440361738204956,-6.273739814758301,0.0024042129516601562,0.1409786492586136,0.5,6.0
131,-3.657020092010498,-6.224122524261475,0.0023984909057617188,0.14088819921016693,0.5105263157894737,6.0
132,-3.573666572570801,-6.207519054412842,0.002391815185546875,0.14080794155597687,0.5078125,6.0
133,-3.296534538269043,-6.219071865081787,0.0023870468139648438,0.14075131714344025,0.513671875,6.0
134,-3.5551061630249023,-6.315774917602539,0.0023813247680664062,0.1407097578048706,0.50390625,6.0
135,-3.413470983505249,-6.211960792541504,0.0023746490478515625,0.14061573147773743,0.505859375,6.0
136,-3.3029732704162598,-6.205869197845459,0.002368927001953125,0.14049528539180756,0.50390625,6.0
137,-3.2549076080322266,-6.180272579193115,0.0023632049560546875,0.14045150578022003,0.5,6.0
138,-3.623405933380127,-6.261628150939941,0.00235748291015625,0.1403965801000595,0.501953125,6.0
139,-3.5798628330230713,-6.250828266143799,0.0023517608642578125,0.14032499492168427,0.51953125,6.0
140,-3.5804214477539062,-6.220152378082275,0.002346038818359375,0.14021506905555725,0.501953125,6.0
141,-3.4606614112854004,-6.151348114013672,0.0023412704467773438,0.14014029502868652,0.5,6.0
142,-3.8408234119415283,-6.26725959777832,0.0023355484008789062,0.14011956751346588,0.5,6.0
143,-3.441128969192505,-6.251713275909424,0.0023298263549804688,0.14004795253276825,0.5078125,6.0
144,-3.3729054927825928,-6.348163604736328,0.0023241043090820312,0.13992996513843536,0.505859375,6.0
145,-3.3053090572357178,-6.238109588623047,0.0023183822631835938,0.13981953263282776,0.5078125,6.0
146,-3.429046154022217,-6.236255168914795,0.0023136138916015625,0.13977882266044617,0.50390625,6.0
147,-3.2441744804382324,-6.170702934265137,0.002307891845703125,0.13968995213508606,0.5234375,6.0
148,-3.0424258708953857,-6.234903812408447,0.0023012161254882812,0.1396074742078781,0.501953125,6.0
149,-3.4049203395843506,-6.27719259262085,0.0022954940795898438,0.13954079151153564,0.509765625,6.0
150,-3.400709390640259,-6.241054534912109,0.0022907257080078125,0.1394490748643875,0.51171875,6.0
151,-3.09722638130188,-6.158895492553711,0.002285003662109375,0.1393841654062271,0.501953125,6.0
152,-3.3796942234039307,-6.213269233703613,0.0022792816162109375,0.1393255740404129,0.5,6.0
153,-3.0725622177124023,-6.310915470123291,0.0022735595703125,0.13925112783908844,0.5052631578947369,6.0
154,-3.518711566925049,-6.208063125610352,0.0022687911987304688,0.13917678594589233,0.501953125,5.0
155,-3.4545419216156006,-6.276308059692383,0.0022630691528320312,0.13908226788043976,0.517578125,5.0
156,-3.45735239982605,-6.160314083099365,0.0022573471069335938,0.13897830247879028,0.50390625,4.0
157,-3.391867160797119,-6.3441338539123535,0.0022525787353515625,0.13893690705299377,0.501953125,4.0
158,-3.358031749725342,-6.237166404724121,0.0022459030151367188,0.1388670951128006,0.501953125,4.0
159,-3.399923324584961,-6.191429138183594,0.0022411346435546875,0.13876990973949432,0.505859375,4.0
160,-3.146599054336548,-6.299964427947998,0.00223541259765625,0.13869094848632812,0.51171875,4.0
161,-3.4277336597442627,-6.223639488220215,0.0022306442260742188,0.13863801956176758,0.501953125,4.0
162,-3.4945685863494873,-6.141419410705566,0.0022249221801757812,0.1385469287633896,0.501953125,4.0
163,-3.572073221206665,-6.282321453094482,0.0022192001342773438,0.13850055634975433,0.517578125,4.0
164,-3.2277989387512207,-6.1963324546813965,0.0022144317626953125,0.13842125236988068,0.5026315789473684,4.0
165,-3.552978754043579,-6.322880744934082,0.002208709716796875,0.13833117485046387,0.501953125,4.0
166,-3.5430140495300293,-6.188146591186523,0.0022029876708984375,0.13827183842658997,0.5,4.0
167,-3.0804409980773926,-6.195363521575928,0.002197265625,0.13821369409561157,0.50390625,4.0
168,-3.2186574935913086,-6.30088472366333,0.0021924972534179688,0.13812051713466644,0.515625,4.0
169,-3.3135249614715576,-6.251189231872559,0.0021877288818359375,0.1380806267261505,0.5,4.0
170,-3.377009630203247,-6.309053897857666,0.0021820068359375,0.13798409700393677,0.517578125,4.0
171,-3.444105386734009,-6.2408766746521,0.0021762847900390625,0.13788554072380066,0.50390625,4.0
172,-3.534754514694214,-6.216490268707275,0.0021715164184570312,0.1378253698348999,0.5,4.0
173,-3.4221339225769043,-6.165501594543457,0.0021657943725585938,0.13776394724845886,0.5,4.0
174,-2.9990599155426025,-6.2377214431762695,0.0021610260009765625,0.13769017159938812,0.5,4.0
175,-3.47125244140625,-6.274257659912109,0.0021562576293945312,0.1376243382692337,0.5052631578947369,4.0
176,-3.2466986179351807,-6.225986003875732,0.0021505355834960938,0.13753415644168854,0.51171875,4.0
177,-3.030409812927246,-6.239872455596924,0.0021457672119140625,0.1374102532863617,0.50390625,4.0
178,-3.3142783641815186,-6.232398986816406,0.002140045166015625,0.13735342025756836,0.501953125,4.0
179,-3.230787992477417,-6.290921688079834,0.0021352767944335938,0.1372995227575302,0.501953125,4.0
180,-3.209120988845825,-6.227387428283691,0.0021295547485351562,0.13721415400505066,0.505859375,4.0
181,-3.4942362308502197,-6.2407026290893555,0.002124786376953125,0.1371627002954483,0.501953125,3.0
182,-3.1601014137268066,-6.228527545928955,0.0021200180053710938,0.13706743717193604,0.50390625,3.0
183,-3.289929151535034,-6.282442092895508,0.0021142959594726562,0.13699665665626526,0.50390625,3.0
184,-3.297637462615967,-6.245765686035156,0.002109527587890625,0.1369073987007141,0.505859375,3.0
185,-3.5417113304138184,-6.196181774139404,0.0021038055419921875,0.13681547343730927,0.5,3.0
186,-3.777705192565918,-6.219144344329834,0.0020990371704101562,0.13673539459705353,0.5,3.0
187,-3.351402997970581,-6.23421573638916,0.002094268798828125,0.1367117464542389,0.50390625,3.0
188,-3.2362914085388184,-6.225437641143799,0.0020885467529296875,0.13663871586322784,0.517578125,3.0
189,-3.4931535720825195,-6.286357879638672,0.0020837783813476562,0.1365509331226349,0.501953125,3.0
190,-3.9051687717437744,-6.200211048126221,0.0020780563354492188,0.13647978007793427,0.501953125,4.0
191,-3.2935068607330322,-6.292730808258057,0.0020732879638671875,0.13638421893119812,0.501953125,4.0
192,-2.9761910438537598,-6.208235740661621,0.0020685195922851562,0.13631571829319,0.50390625,4.0
193,-3.6097047328948975,-6.210632801055908,0.002063751220703125,0.1362667679786682,0.5,4.0
194,-3.217813491821289,-6.286707401275635,0.0020580291748046875,0.1361919641494751,0.5,4.0
195,-3.2285304069519043,-6.315652370452881,0.0020542144775390625,0.13611873984336853,0.5,3.0
196,-3.4995996952056885,-6.19504451751709,0.002048492431640625,0.1360277533531189,0.50390625,3.0
197,-3.507357597351074,-6.216492176055908,0.0020437240600585938,0.1359342783689499,0.5,3.0
198,-3.213459014892578,-6.1871724128723145,0.0020389556884765625,0.13588935136795044,0.501953125,3.0
199,-3.4043471813201904,-6.170448303222656,0.0020341873168945312,0.1358528882265091,0.505859375,3.0
200,-2.8170053958892822,-6.167401313781738,0.0020284652709960938,0.1357576549053192,0.5,3.0
201,-3.242501735687256,-6.238933563232422,0.0020236968994140625,0.13561248779296875,0.505859375,3.0
202,-3.376349687576294,-6.200732231140137,0.0020189285278320312,0.13556985557079315,0.5,3.0
203,-3.123791456222534,-6.261839866638184,0.00201416015625,0.1355278491973877,0.50390625,3.0
204,-2.9425766468048096,-6.250755310058594,0.0020093917846679688,0.13545963168144226,0.5,3.0
205,-2.9701812267303467,-6.2860870361328125,0.0020046234130859375,0.13535818457603455,0.5,3.0
206,-3.4491655826568604,-6.290407180786133,0.0019989013671875,0.13522976636886597,0.505859375,3.0
207,-3.1795246601104736,-6.2364959716796875,0.001995086669921875,0.1351698487997055,0.505859375,3.0
208,-3.175605535507202,-6.264830112457275,0.0019893646240234375,0.13513197004795074,0.5,3.0
209,-3.229513168334961,-6.226421356201172,0.0019855499267578125,0.13506059348583221,0.509765625,3.0
210,-3.3428163528442383,-6.392570972442627,0.001979827880859375,0.13498489558696747,0.517578125,3.0
211,-3.066694498062134,-6.26997184753418,0.00197601318359375,0.13488104939460754,0.5,3.0
212,-2.967602014541626,-6.184028625488281,0.0019702911376953125,0.13485145568847656,0.5078125,3.0
213,-3.1409122943878174,-6.269561290740967,0.0019655227661132812,0.1347893625497818,0.505859375,3.0
214,-3.2830758094787598,-6.242916584014893,0.00196075439453125,0.13469672203063965,0.50390625,3.0
215,-3.1404740810394287,-6.147733688354492,0.0019559860229492188,0.1346270889043808,0.5,3.0
216,-3.369046211242676,-6.3088178634643555,0.0019512176513671875,0.1345425248146057,0.505859375,3.0
217,-3.3334367275238037,-6.151850700378418,0.0019474029541015625,0.134451761841774,0.50390625,3.0
218,-3.129648208618164,-6.207913875579834,0.001941680908203125,0.1343975067138672,0.5,3.0
219,-3.4331345558166504,-6.275126934051514,0.0019378662109375,0.13433197140693665,0.5131578947368421,3.0
220,-3.3576786518096924,-6.260656833648682,0.0019330978393554688,0.13423888385295868,0.5,3.0
221,-3.3732616901397705,-6.262339115142822,0.0019283294677734375,0.13413113355636597,0.51171875,3.0
222,-3.4682605266571045,-6.239658355712891,0.0019235610961914062,0.1340927928686142,0.501953125,3.0
223,-3.333801031112671,-6.251712799072266,0.001918792724609375,0.13404519855976105,0.509765625,3.0
224,-3.4039053916931152,-6.244075298309326,0.0019140243530273438,0.13395892083644867,0.5,3.0
225,-3.260406017303467,-6.234299659729004,0.0019092559814453125,0.13385289907455444,0.501953125,3.0
226,-3.6463685035705566,-6.234810829162598,0.0019044876098632812,0.13375620543956757,0.50390625,3.0
227,-3.293700695037842,-6.211328029632568,0.00189971923828125,0.1337452530860901,0.501953125,3.0
228,-3.008270263671875,-6.217850685119629,0.0018949508666992188,0.1336749643087387,0.517578125,3.0
229,-3.412677764892578,-6.212157249450684,0.0018901824951171875,0.1335960030555725,0.5,3.0
230,-3.344768762588501,-6.230111598968506,0.0018863677978515625,0.1335103064775467,0.5026315789473684,3.0
231,-3.1468307971954346,-6.30218505859375,0.0018815994262695312,0.1334218680858612,0.50390625,3.0
232,-3.113176107406616,-6.30727481842041,0.0018768310546875,0.13330800831317902,0.501953125,3.0
233,-3.259493112564087,-6.2028489112854,0.0018720626831054688,0.1332717388868332,0.5078125,3.0
234,-3.2481541633605957,-6.24992561340332,0.0018672943115234375,0.13321316242218018,0.5,3.0
235,-3.1250569820404053,-6.1736979484558105,0.0018625259399414062,0.13309235870838165,0.5,3.0
236,-2.6783533096313477,-6.274011135101318,0.001857757568359375,0.13304659724235535,0.501953125,3.0
237,-3.1611380577087402,-6.290942192077637,0.0018529891967773438,0.13300476968288422,0.501953125,3.0
238,-3.0835587978363037,-6.200201511383057,0.0018491744995117188,0.13291402161121368,0.505859375,3.0
239,-3.2085211277008057,-6.273276329040527,0.0018444061279296875,0.13280026614665985,0.501953125,3.0
240,-3.1178112030029297,-6.262012958526611,0.0018396377563476562,0.13273705542087555,0.50390625,3.0
241,-3.4576075077056885,-6.246614933013916,0.001834869384765625,0.13266676664352417,0.5052631578947369,3.0
242,-3.234607219696045,-6.292841911315918,0.0018310546875,0.132597878575325,0.5,3.0
243,-3.308248281478882,-6.208498477935791,0.0018262863159179688,0.13252925872802734,0.501953125,3.0
244,-3.3001747131347656,-6.222039222717285,0.0018215179443359375,0.1324271559715271,0.501953125,3.0
245,-3.463782787322998,-6.253224849700928,0.0018167495727539062,0.13236837089061737,0.5,3.0
246,-3.144765615463257,-6.285196781158447,0.0018129348754882812,0.1322815716266632,0.50390625,3.0
247,-3.353102207183838,-6.210086822509766,0.00180816650390625,0.1321975737810135,0.5078125,3.0
248,-3.2844860553741455,-6.27463436126709,0.0018033981323242188,0.13215234875679016,0.50390625,3.0
249,-3.2109038829803467,-6.281633377075195,0.0017986297607421875,0.13206876814365387,0.5,3.0
250,-3.336198568344116,-6.277281761169434,0.0017948150634765625,0.13198578357696533,0.505859375,3.0
251,-2.8790266513824463,-6.234738826751709,0.0017900466918945312,0.13189566135406494,0.501953125,3.0
252,-3.202141523361206,-6.230932712554932,0.0017852783203125,0.13185210525989532,0.5052631578947369,3.0
253,-3.015428066253662,-6.301327705383301,0.0017805099487304688,0.1317998319864273,0.501953125,3.0
254,-3.048748731613159,-6.182994365692139,0.0017766952514648438,0.1317673772573471,0.50390625,3.0
255,-2.9460086822509766,-6.3080291748046875,0.0017719268798828125,0.13167347013950348,0.5,3.0
256,-3.0311176776885986,-6.235095024108887,0.0017681121826171875,0.13154558837413788,0.5,3.0
257,-2.871492862701416,-6.2460503578186035,0.0017633438110351562,0.13151048123836517,0.5,3.0
258,-2.7657716274261475,-6.23350715637207,0.001758575439453125,0.13145750761032104,0.501953125,3.0
259,-2.9673678874969482,-6.265711784362793,0.0017547607421875,0.13137856125831604,0.51171875,3.0
260,-2.7573294639587402,-6.2187957763671875,0.0017499923706054688,0.13128244876861572,0.5,3.0
261,-3.091010570526123,-6.354010105133057,0.0017452239990234375,0.13121354579925537,0.505859375,3.0
262,-2.7919483184814453,-6.280472278594971,0.0017414093017578125,0.1311168074607849,0.501953125,3.0
263,-3.002089023590088,-6.2464776039123535,0.0017366409301757812,0.1310528963804245,0.5078947368421053,3.0
264,-2.6036534309387207,-6.349305152893066,0.00173187255859375,0.13095533847808838,0.5,3.0
265,-2.6770293712615967,-6.302896499633789,0.001728057861328125,0.1308649480342865,0.5,3.0
266,-2.9475603103637695,-6.265070915222168,0.0017242431640625,0.13084305822849274,0.5,3.0
267,-2.967299461364746,-6.215298652648926,0.0017194747924804688,0.13077469170093536,0.50390625,3.0
268,-2.724013328552246,-6.208323955535889,0.0017147064208984375,0.13069164752960205,0.5,3.0
269,-3.0620155334472656,-6.205559730529785,0.0017108917236328125,0.130609929561615,0.505859375,3.0
270,-2.9431560039520264,-6.165509223937988,0.0017061233520507812,0.13055740296840668,0.501953125,3.0
271,-2.966187000274658,-6.218255043029785,0.0017023086547851562,0.1304989904165268,0.501953125,3.0
272,-2.841405153274536,-6.170835494995117,0.001697540283203125,0.13041894137859344,0.5,3.0
273,-2.781343936920166,-6.344108581542969,0.0016937255859375,0.13031582534313202,0.5,3.0
274,-3.223137617111206,-6.263040065765381,0.0016889572143554688,0.13024728000164032,0.5052631578947369,3.0
275,-3.1452696323394775,-6.215517044067383,0.0016851425170898438,0.13018150627613068,0.509765625,3.0
276,-3.0788135528564453,-6.266643047332764,0.0016803741455078125,0.13008347153663635,0.5,3.0
277,-2.990894317626953,-6.265859603881836,0.0016765594482421875,0.13000419735908508,0.505859375,3.0
278,-3.0879201889038086,-6.237645626068115,0.0016717910766601562,0.12994897365570068,0.50390625,3.0
279,-3.3756258487701416,-6.253532409667969,0.0016679763793945312,0.12986227869987488,0.50390625,3.0
280,-3.3074347972869873,-6.331872463226318,0.0016632080078125,0.12978121638298035,0.5,3.0
281,-3.1043946743011475,-6.2870025634765625,0.001659393310546875,0.1297268271446228,0.5,3.0
282,-3.6982522010803223,-6.18065881729126,0.0016546249389648438,0.1296575963497162,0.5,3.0
283,-3.0181357860565186,-6.32781982421875,0.0016508102416992188,0.1295887976884842,0.50390625,3.0
284,-3.40460205078125,-6.238792896270752,0.0016460418701171875,0.12951341271400452,0.5,3.0
285,-3.2557547092437744,-6.240604400634766,0.0016422271728515625,0.1294369101524353,0.5,3.0
286,-2.8907456398010254,-6.251871109008789,0.0016384124755859375,0.12936216592788696,0.501953125,3.0
287,-3.2839181423187256,-6.206169128417969,0.0016336441040039062,0.12931694090366364,0.509765625,3.0
288,-3.075718402862549,-6.177795886993408,0.0016298294067382812,0.1292443424463272,0.5,3.0
289,-3.2416439056396484,-6.242938995361328,0.00162506103515625,0.12915945053100586,0.5,3.0
290,-3.024747848510742,-6.094738960266113,0.001621246337890625,0.1290941685438156,0.505859375,3.0
291,-2.998664379119873,-6.289251804351807,0.001617431640625,0.1290176808834076,0.501953125,3.0
292,-2.8634564876556396,-6.285764217376709,0.0016126632690429688,0.12895862758159637,0.501953125,3.0
293,-3.031965970993042,-6.300029754638672,0.0016088485717773438,0.12889236211776733,0.501953125,3.0
294,-3.074035406112671,-6.298365592956543,0.0016040802001953125,0.12879109382629395,0.50390625,3.0
295,-2.8632895946502686,-6.335745334625244,0.0016002655029296875,0.12873314321041107,0.501953125,3.0
296,-3.0153329372406006,-6.225860118865967,0.0015964508056640625,0.12867087125778198,0.5026315789473684,3.0
297,-2.9411067962646484,-6.2739996910095215,0.0015916824340820312,0.1285875141620636,0.5,3.0
298,-2.6909236907958984,-6.213683605194092,0.0015878677368164062,0.12851859629154205,0.505859375,3.0
299,-3.137441396713257,-6.302420616149902,0.0015840530395507812,0.12842735648155212,0.5,3.0
300,-3.136944532394409,-6.278438568115234,0.00157928466796875,0.12832613289356232,0.501953125,3.0
301,-3.015629529953003,-6.29608154296875,0.001575469970703125,0.12825727462768555,0.505859375,3.0
302,-2.79952335357666,-6.4114179611206055,0.0015716552734375,0.12819398939609528,0.505859375,3.0
303,-3.0816404819488525,-6.277916431427002,0.001567840576171875,0.128109410405159,0.5,3.0
304,-3.0674571990966797,-6.23852014541626,0.0015630722045898438,0.12804852426052094,0.50390625,3.0
305,-3.2417173385620117,-6.155135154724121,0.0015592575073242188,0.1280009001493454,0.5,3.0
306,-3.1712393760681152,-6.257744312286377,0.0015544891357421875,0.12791629135608673,0.5,3.0
307,-3.095907688140869,-6.294113636016846,0.0015506744384765625,0.12783677875995636,0.5078947368421053,3.0
308,-3.1824376583099365,-6.266573905944824,0.0015468597412109375,0.12779900431632996,0.5,3.0
309,-2.94917893409729,-6.256612300872803,0.0015430450439453125,0.12772369384765625,0.5078125,3.0
310,-2.919870138168335,-6.259403228759766,0.0015382766723632812,0.12764203548431396,0.5,3.0
311,-3.3723971843719482,-6.323696613311768,0.0015344619750976562,0.1275545060634613,0.50390625,3.0
312,-3.2338199615478516,-6.1905317306518555,0.0015306472778320312,0.1274612694978714,0.50390625,3.0
313,-3.3196659088134766,-6.215753078460693,0.0015268325805664062,0.1274057775735855,0.50390625,3.0
314,-3.3225200176239014,-6.26492977142334,0.001522064208984375,0.12738384306430817,0.505859375,3.0
315,-3.372060775756836,-6.181147575378418,0.00151824951171875,0.12729954719543457,0.501953125,3.0
316,-3.227837562561035,-6.205111503601074,0.001514434814453125,0.12724669277668,0.5,3.0
317,-3.4505414962768555,-6.237979412078857,0.0015106201171875,0.1271437555551529,0.505859375,3.0
318,-3.392603874206543,-6.129788875579834,0.0015058517456054688,0.1270410716533661,0.5052631578947369,3.0
319,-3.0350892543792725,-6.164848804473877,0.0015020370483398438,0.12697716057300568,0.501953125,3.0
320,-3.302920341491699,-6.2152252197265625,0.0014982223510742188,0.1268990933895111,0.501953125,3.0
321,-3.4401590824127197,-6.241527557373047,0.0014944076538085938,0.12681721150875092,0.501953125,3.0
322,-3.1774604320526123,-6.26026725769043,0.0014905929565429688,0.12676453590393066,0.501953125,3.0
323,-2.977539300918579,-6.263882160186768,0.0014867782592773438,0.12671172618865967,0.5,3.0
324,-3.2375869750976562,-6.328293800354004,0.0014829635620117188,0.1266254186630249,0.5,3.0
325,-3.0573763847351074,-6.210930824279785,0.0014781951904296875,0.12652920186519623,0.509765625,3.0
326,-3.0398054122924805,-6.291348934173584,0.0014743804931640625,0.12652471661567688,0.501953125,3.0
327,-2.92439341545105,-6.231510639190674,0.0014705657958984375,0.12647020816802979,0.50390625,3.0
328,-3.1000571250915527,-6.239058971405029,0.0014667510986328125,0.12636668980121613,0.5,3.0
329,-2.8034780025482178,-6.290798187255859,0.0014629364013671875,0.12625281512737274,0.5026315789473684,3.0
330,-2.957517147064209,-6.238758563995361,0.0014591217041015625,0.12617358565330505,0.509765625,3.0
331,-2.8698744773864746,-6.2794928550720215,0.0014553070068359375,0.12614820897579193,0.5,3.0
332,-2.9195556640625,-6.186779975891113,0.0014514923095703125,0.12606927752494812,0.513671875,3.0
333,-3.205599784851074,-6.294445514678955,0.0014476776123046875,0.12594477832317352,0.50390625,3.0
334,-2.9156851768493652,-6.288448333740234,0.0014438629150390625,0.12588126957416534,0.501953125,3.0
335,-2.693840503692627,-6.265918731689453,0.0014400482177734375,0.12584087252616882,0.5,3.0
336,-2.7800803184509277,-6.24141263961792,0.0014352798461914062,0.1257764846086502,0.5,3.0
337,-2.7900381088256836,-6.343184947967529,0.0014314651489257812,0.12569831311702728,0.5,3.0
338,-2.8323957920074463,-6.301403045654297,0.0014276504516601562,0.12561805546283722,0.50390625,3.0
339,-2.785581350326538,-6.200845241546631,0.0014238357543945312,0.12553493678569794,0.501953125,3.0
340,-3.2256524562835693,-6.248549938201904,0.0014200210571289062,0.12549516558647156,0.5,3.0
341,-3.0455052852630615,-6.187972545623779,0.0014162063598632812,0.12544839084148407,0.5,3.0
342,-3.3209283351898193,-6.227935791015625,0.0014123916625976562,0.12538401782512665,0.5,3.0
343,-3.0921449661254883,-6.261649131774902,0.0014085769653320312,0.12528298795223236,0.501953125,3.0
344,-3.5037760734558105,-6.334574222564697,0.0014047622680664062,0.1251818686723709,0.505859375,3.0
345,-3.399683713912964,-6.143753528594971,0.0014009475708007812,0.1251555234193802,0.50390625,3.0
346,-3.373656988143921,-6.224606037139893,0.0013971328735351562,0.1251070350408554,0.5078125,3.0
347,-3.142136573791504,-6.29748010635376,0.0013933181762695312,0.1250464916229248,0.5,3.0
348,-3.516021728515625,-6.272430419921875,0.0013895034790039062,0.12491632997989655,0.50390625,3.0
349,-3.515512466430664,-6.220667839050293,0.0013856887817382812,0.1248311996459961,0.505859375,3.0
350,-3.4300835132598877,-6.277064800262451,0.0013818740844726562,0.12478618323802948,0.5,3.0
351,-3.167828321456909,-6.266688823699951,0.0013780593872070312,0.12473911046981812,0.5105263157894737,3.0
352,-3.2398459911346436,-6.194840431213379,0.0013751983642578125,0.12467436492443085,0.505859375,3.0
353,-2.9418251514434814,-6.20277214050293,0.0013713836669921875,0.12455698847770691,0.5,3.0
354,-3.1288084983825684,-6.314939022064209,0.0013666152954101562,0.1244492456316948,0.501953125,3.0
355,-3.4743216037750244,-6.192788600921631,0.0013637542724609375,0.1243976503610611,0.5,3.0
356,-3.2342629432678223,-6.251709461212158,0.0013599395751953125,0.12433090806007385,0.50390625,3.0
357,-2.8752827644348145,-6.230494976043701,0.0013561248779296875,0.12424488365650177,0.501953125,3.0
358,-3.2627620697021484,-6.22141170501709,0.0013523101806640625,0.12416169792413712,0.5,3.0
359,-3.2520477771759033,-6.247930526733398,0.0013484954833984375,0.12407364696264267,0.50390625,3.0
360,-3.2650201320648193,-6.213717937469482,0.0013446807861328125,0.12402115017175674,0.5,3.0
361,-3.2748708724975586,-6.253828048706055,0.0013408660888671875,0.12398529052734375,0.501953125,3.0
362,-3.0603015422821045,-6.313957214355469,0.0013370513916015625,0.1239040344953537,0.5,3.0
363,-2.9590346813201904,-6.20354700088501,0.0013332366943359375,0.12379984557628632,0.5,3.0
364,-2.997570037841797,-6.247865200042725,0.0013303756713867188,0.12374278157949448,0.5,3.0
365,-3.1314971446990967,-6.240957736968994,0.0013265609741210938,0.12366632372140884,0.50390625,3.0
366,-2.9524004459381104,-6.28290319442749,0.0013227462768554688,0.1235910952091217,0.505859375,3.0
367,-2.99916672706604,-6.242096900939941,0.0013189315795898438,0.12352108955383301,0.5078125,3.0
368,-2.8598031997680664,-6.24277925491333,0.001316070556640625,0.12345084547996521,0.5,3.0
369,-3.1951892375946045,-6.193019390106201,0.001312255859375,0.12340114265680313,0.50390625,3.0
370,-2.892087936401367,-6.241232872009277,0.001308441162109375,0.12333889305591583,0.5,3.0
371,-2.7417056560516357,-6.215475082397461,0.00130462646484375,0.12324349582195282,0.501953125,3.0
372,-2.997936725616455,-6.1973652839660645,0.001300811767578125,0.12316735088825226,0.501953125,3.0
373,-3.0526154041290283,-6.319100379943848,0.0012969970703125,0.1231025755405426,0.5,3.0
374,-3.072615385055542,-6.299071311950684,0.0012941360473632812,0.12300916761159897,0.50390625,3.0
375,-2.8653063774108887,-6.171975135803223,0.0012903213500976562,0.12297505140304565,0.505859375,3.0
376,-3.0128657817840576,-6.346794605255127,0.0012865066528320312,0.12293582409620285,0.5,3.0
377,-3.1143410205841064,-6.226665496826172,0.0012826919555664062,0.1228535920381546,0.515625,3.0
378,-3.1635260581970215,-6.23867130279541,0.0012798309326171875,0.1227630078792572,0.50390625,3.0
379,-2.9903032779693604,-6.250905990600586,0.0012760162353515625,0.12269140034914017,0.5078125,3.0
380,-3.122701644897461,-6.267776966094971,0.0012722015380859375,0.12262924015522003,0.50390625,3.0
381,-3.2612416744232178,-6.25933313369751,0.0012683868408203125,0.12255138903856277,0.501953125,3.0
382,-2.8724818229675293,-6.202134132385254,0.0012645721435546875,0.12248008698225021,0.5,3.0
383,-3.242780923843384,-6.25449275970459,0.0012617111206054688,0.12238726764917374,0.515625,3.0
384,-3.3214054107666016,-6.283571243286133,0.0012578964233398438,0.12233784049749374,0.5052631578947369,3.0
385,-3.118525505065918,-6.307627201080322,0.0012540817260742188,0.12226552516222,0.5,3.0
386,-2.685147762298584,-6.259833812713623,0.0012502670288085938,0.12218130379915237,0.505859375,3.0
387,-3.2876904010772705,-6.180177688598633,0.001247406005859375,0.12212450057268143,0.5,3.0
388,-2.9123620986938477,-6.26652717590332,0.00124359130859375,0.12205538898706436,0.50390625,3.0
389,-2.9179186820983887,-6.187888145446777,0.001239776611328125,0.12196691334247589,0.5,3.0
390,-2.681662082672119,-6.325139045715332,0.0012369155883789062,0.12189663201570511,0.509765625,3.0
391,-2.7940800189971924,-6.242764949798584,0.0012331008911132812,0.12181947380304337,0.5,2.0
392,-2.875674247741699,-6.220089912414551,0.0012302398681640625,0.12174829095602036,0.5,2.0
393,-3.0789601802825928,-6.3750152587890625,0.0012264251708984375,0.12171577662229538,0.50390625,2.0
394,-2.970432758331299,-6.22910213470459,0.0012226104736328125,0.12163737416267395,0.501953125,2.0
395,-2.9692037105560303,-6.223578453063965,0.0012187957763671875,0.12154904752969742,0.5026315789473684,2.0
396,-2.95697283744812,-6.198678493499756,0.0012159347534179688,0.12147967517375946,0.509765625,2.0
397,-3.0720901489257812,-6.176095962524414,0.0012121200561523438,0.1214379221200943,0.51171875,2.0
398,-3.151799440383911,-6.248190402984619,0.001209259033203125,0.12135085463523865,0.501953125,2.0
399,-3.106692314147949,-6.285658359527588,0.0012054443359375,0.12127678096294403,0.501953125,2.0
400,-3.5945448875427246,-6.209237575531006,0.001201629638671875,0.12119808048009872,0.5,2.0
401,-3.163724184036255,-6.252423286437988,0.0011987686157226562,0.12113082408905029,0.509765625,2.0
402,-3.289656639099121,-6.249905586242676,0.0011949539184570312,0.12105868011713028,0.505859375,2.0
403,-3.318678140640259,-6.206509113311768,0.0011911392211914062,0.12097329646348953,0.509765625,2.0
404,-3.40500545501709,-6.22010612487793,0.0011882781982421875,0.12089957296848297,0.501953125,2.0
405,-3.0805506706237793,-6.213613986968994,0.0011844635009765625,0.12085617333650589,0.509765625,2.0
406,-3.313230514526367,-6.322791576385498,0.0011816024780273438,0.12078492343425751,0.5105263157894737,2.0
407,-3.3577890396118164,-6.228754997253418,0.0011777877807617188,0.12070553749799728,0.501953125,2.0
408,-3.1033153533935547,-6.274117946624756,0.0011749267578125,0.12061024457216263,0.505859375,2.0
409,-2.8004050254821777,-6.195707321166992,0.001171112060546875,0.12053355574607849,0.50390625,2.0
410,-3.112211227416992,-6.287929534912109,0.0011682510375976562,0.1204783171415329,0.5,2.0
411,-3.1033451557159424,-6.239184856414795,0.0011644363403320312,0.12041372060775757,0.50390625,2.0
412,-3.013425350189209,-6.2571306228637695,0.0011606216430664062,0.12033902853727341,0.501953125,2.0
413,-3.493185520172119,-6.255694389343262,0.0011577606201171875,0.1202620416879654,0.5078125,2.0
414,-2.6227383613586426,-6.205965518951416,0.0011548995971679688,0.12022021412849426,0.505859375,2.0
415,-3.0544865131378174,-6.231421947479248,0.0011510848999023438,0.12014120072126389,0.513671875,2.0
416,-3.073559522628784,-6.196675777435303,0.0011472702026367188,0.12006743252277374,0.501953125,2.0
417,-3.0222959518432617,-6.297076225280762,0.0011444091796875,0.12003324925899506,0.5026315789473684,2.0
418,-2.9843642711639404,-6.264029502868652,0.0011415481567382812,0.11995559930801392,0.5078125,2.0
419,-3.119234800338745,-6.233277797698975,0.0011377334594726562,0.11987799406051636,0.509765625,2.0
420,-2.967209577560425,-6.163735389709473,0.0011348724365234375,0.11979009211063385,0.505859375,2.0
421,-3.2662699222564697,-6.259232997894287,0.0011310577392578125,0.11973411589860916,0.513671875,2.0
422,-2.8382394313812256,-6.247268199920654,0.0011272430419921875,0.11971305310726166,0.505859375,2.0
423,-3.320016384124756,-6.336252689361572,0.0011243820190429688,0.11965766549110413,0.5,2.0
424,-2.971203088760376,-6.244492530822754,0.00112152099609375,0.11956163495779037,0.501953125,2.0
425,-3.080249071121216,-6.254737377166748,0.001117706298828125,0.11943427473306656,0.5078125,2.0
426,-3.198460817337036,-6.239001274108887,0.0011148452758789062,0.11935937404632568,0.5,2.0
427,-3.2035865783691406,-6.268954277038574,0.0011119842529296875,0.11930062621831894,0.5078125,2.0
428,-3.1230671405792236,-6.196558475494385,0.0011081695556640625,0.1192421019077301,0.5078947368421053,2.0
429,-3.129042387008667,-6.2070159912109375,0.0011043548583984375,0.11916474252939224,0.501953125,2.0
430,-3.38744854927063,-6.194032669067383,0.0011014938354492188,0.11908590793609619,0.501953125,2.0
431,-3.2214105129241943,-6.313902378082275,0.0010986328125,0.1190224289894104,0.50390625,2.0
432,-3.1722664833068848,-6.294190406799316,0.001094818115234375,0.11896532773971558,0.505859375,2.0
433,-3.0005733966827393,-6.248314380645752,0.0010919570922851562,0.11888487637042999,0.505859375,2.0
434,-3.3178107738494873,-6.272660732269287,0.0010881423950195312,0.11880610138177872,0.5,2.0
435,-3.260742425918579,-6.268459320068359,0.0010852813720703125,0.1187548041343689,0.501953125,2.0
436,-3.068675994873047,-6.227196216583252,0.0010824203491210938,0.11870093643665314,0.5,2.0
437,-3.071183204650879,-6.201981544494629,0.0010786056518554688,0.1186198741197586,0.5,2.0
438,-2.925402879714966,-6.182929515838623,0.00107574462890625,0.11851772665977478,0.50390625,2.0
439,-2.9746005535125732,-6.159633636474609,0.0010728836059570312,0.11846921592950821,0.5078947368421053,2.0
440,-3.276430368423462,-6.213133811950684,0.0010690689086914062,0.11845478415489197,0.50390625,2.0
441,-3.05523419380188,-6.252751350402832,0.0010662078857421875,0.11838536709547043,0.517578125,2.0
442,-3.035386085510254,-6.252567291259766,0.0010623931884765625,0.11829424649477005,0.509765625,2.0
443,-3.2918879985809326,-6.279081344604492,0.0010595321655273438,0.11821416765451431,0.50390625,2.0
444,-2.973177909851074,-6.304832458496094,0.001056671142578125,0.11812669038772583,0.5,2.0
445,-3.063422679901123,-6.229020595550537,0.0010528564453125,0.11804419010877609,0.501953125,2.0
446,-3.0827829837799072,-6.176396369934082,0.0010499954223632812,0.11799237132072449,0.5,2.0
447,-3.023648738861084,-6.215699672698975,0.0010471343994140625,0.11793151497840881,0.5,2.0
448,-3.048670768737793,-6.265114784240723,0.0010433197021484375,0.11787774413824081,0.5,2.0
449,-2.9344704151153564,-6.276060104370117,0.0010404586791992188,0.11780276149511337,0.5,2.0
450,-3.1840364933013916,-6.327615737915039,0.00103759765625,0.11771375685930252,0.5,2.0
451,-3.0193371772766113,-6.220092296600342,0.0010347366333007812,0.11761986464262009,0.501953125,2.0
452,-3.1261370182037354,-6.288191318511963,0.0010309219360351562,0.1175592690706253,0.501953125,2.0
453,-2.902712345123291,-6.210903644561768,0.0010280609130859375,0.11748137325048447,0.501953125,2.0
454,-2.906656503677368,-6.2125139236450195,0.0010251998901367188,0.11740857362747192,0.5,2.0
455,-3.128805637359619,-6.227046966552734,0.0010223388671875,0.11737392097711563,0.50390625,2.0
456,-2.846787452697754,-6.2416229248046875,0.001018524169921875,0.11727982014417648,0.5,2.0
457,-2.841552972793579,-6.24114990234375,0.0010156631469726562,0.11725243926048279,0.50390625,2.0
458,-2.946927785873413,-6.269405841827393,0.0010128021240234375,0.11720380187034607,0.509765625,2.0
459,-3.0468432903289795,-6.275874614715576,0.0010099411010742188,0.11709097027778625,0.501953125,2.0
460,-2.9249374866485596,-6.264079570770264,0.001007080078125,0.11699298769235611,0.5,2.0
461,-3.2005417346954346,-6.253983974456787,0.001003265380859375,0.11695157736539841,0.5052631578947369,2.0
462,-2.4197418689727783,-6.245988845825195,0.0010004043579101562,0.11688859015703201,0.501953125,2.0
463,-2.7061684131622314,-6.348759174346924,0.0009975433349609375,0.11682893335819244,0.5,2.0
464,-2.749985933303833,-6.228139877319336,0.0009937286376953125,0.11674757301807404,0.5,2.0
465,-2.6485836505889893,-6.2503743171691895,0.0009918212890625,0.11664468795061111,0.5,2.0
466,-2.8237392902374268,-6.233397006988525,0.000988006591796875,0.1165791004896164,0.51171875,2.0
467,-2.9682726860046387,-6.250405311584473,0.0009851455688476562,0.11649397760629654,0.5,2.0
468,-2.901266098022461,-6.23741340637207,0.0009822845458984375,0.1164199635386467,0.501953125,2.0
469,-3.0500032901763916,-6.26452112197876,0.0009794235229492188,0.11637143045663834,0.505859375,2.0
470,-3.1528031826019287,-6.249248504638672,0.0009756088256835938,0.11629149317741394,0.501953125,2.0
471,-3.107914924621582,-6.253115177154541,0.000972747802734375,0.11623071879148483,0.5,2.0
472,-3.0708162784576416,-6.2764081954956055,0.0009698867797851562,0.11619935929775238,0.5,2.0
473,-3.0884251594543457,-6.157254219055176,0.0009670257568359375,0.11612670868635178,0.5078125,2.0
474,-3.135507345199585,-6.2240681648254395,0.0009641647338867188,0.11602988094091415,0.505859375,2.0
475,-3.488969564437866,-6.2655930519104,0.0009613037109375,0.11601432412862778,0.501953125,2.0
476,-3.601674795150757,-6.263873100280762,0.0009584426879882812,0.11597348749637604,0.5,2.0
477,-2.993328332901001,-6.302764892578125,0.0009555816650390625,0.115883469581604,0.5,2.0
478,-3.4931204319000244,-6.237009525299072,0.0009517669677734375,0.1157492995262146,0.5,2.0
479,-3.2569708824157715,-6.211087226867676,0.0009489059448242188,0.11570294946432114,0.501953125,2.0
480,-2.8544631004333496,-6.234012603759766,0.000946044921875,0.11569751799106598,0.5,2.0
481,-3.534663438796997,-6.287028789520264,0.0009431838989257812,0.11563051491975784,0.513671875,2.0
482,-3.453035593032837,-6.1986517906188965,0.0009403228759765625,0.11551607400178909,0.50390625,2.0
483,-3.3405561447143555,-6.218957901000977,0.0009374618530273438,0.11540406942367554,0.5131578947368421,2.0
484,-3.242332935333252,-6.216742992401123,0.000934600830078125,0.11537445336580276,0.501953125,2.0
485,-3.1366231441497803,-6.225754737854004,0.0009317398071289062,0.11531812697649002,0.5,2.0
486,-3.1486716270446777,-6.25755500793457,0.0009288787841796875,0.11524590104818344,0.50390625,2.0
487,-3.070148229598999,-6.275240898132324,0.0009250640869140625,0.11518855392932892,0.501953125,2.0
488,-2.9002320766448975,-6.2388105392456055,0.00092315673828125,0.1151115894317627,0.501953125,2.0
489,-2.960785388946533,-6.208384990692139,0.000919342041015625,0.11504122614860535,0.501953125,2.0
490,-2.8788022994995117,-6.212058067321777,0.0009174346923828125,0.11497648060321808,0.5,2.0
491,-3.0774056911468506,-6.214361190795898,0.0009136199951171875,0.11489185690879822,0.505859375,2.0
492,-3.192613124847412,-6.285069465637207,0.0009107589721679688,0.1148214042186737,0.52734375,2.0
493,-3.078702688217163,-6.21174430847168,0.00090789794921875,0.11473452299833298,0.5,2.0
494,-3.3171329498291016,-6.157723426818848,0.0009050369262695312,0.1146852895617485,0.5,2.0
495,-3.145174503326416,-6.212920188903809,0.0009021759033203125,0.11467914283275604,0.50390625,2.0
496,-3.148284673690796,-6.185433387756348,0.0008993148803710938,0.11462141573429108,0.501953125,2.0
497,-3.0782976150512695,-6.208346843719482,0.000896453857421875,0.11450517177581787,0.501953125,2.0
498,-3.246466636657715,-6.292786598205566,0.0008935928344726562,0.11437719315290451,0.501953125,2.0
499,-3.425015449523926,-6.235820293426514,0.0008907318115234375,0.11432621628046036,0.5,2.0
500,-3.128553867340088,-6.276304721832275,0.0008878707885742188,0.11428431421518326,0.501953125,2.0
501,-3.385699987411499,-6.254035949707031,0.000885009765625,0.11423379927873611,0.50390625,2.0
502,-3.3300275802612305,-6.223248481750488,0.0008831024169921875,0.11414062976837158,0.509765625,2.0
503,-3.3521358966827393,-6.285085201263428,0.0008802413940429688,0.1140298917889595,0.50390625,2.0
504,-3.6373374462127686,-6.180598735809326,0.00087738037109375,0.11399894207715988,0.5,2.0
505,-3.71950364112854,-6.182063579559326,0.0008745193481445312,0.1139700785279274,0.5,2.0
506,-3.2337284088134766,-6.211586952209473,0.0008716583251953125,0.1138903945684433,0.5,2.0
507,-3.1924326419830322,-6.247470855712891,0.0008687973022460938,0.11381901800632477,0.5,2.0
508,-3.0338616371154785,-6.265563011169434,0.000865936279296875,0.11371417343616486,0.5,2.0
509,-3.0011329650878906,-6.2671074867248535,0.0008630752563476562,0.11366155743598938,0.5078125,2.0
510,-3.209325075149536,-6.24606990814209,0.0008602142333984375,0.11361640691757202,0.5,2.0
511,-2.919424533843994,-6.18884801864624,0.0008573532104492188,0.11357225477695465,0.5,2.0
512,-3.178067684173584,-6.237360000610352,0.0008544921875,0.11348290741443634,0.5078125,2.0
513,-3.414764881134033,-6.243728160858154,0.0008516311645507812,0.11336032301187515,0.505859375,2.0
514,-2.6333701610565186,-6.245977401733398,0.0008487701416015625,0.11329609155654907,0.5,2.0
515,-2.7937357425689697,-6.207769870758057,0.00084686279296875,0.11325551569461823,0.501953125,2.0
516,-3.131511926651001,-6.2999796867370605,0.0008440017700195312,0.11319562047719955,0.5026315789473684,2.0
517,-2.739898443222046,-6.255465984344482,0.0008411407470703125,0.1130920872092247,0.50390625,2.0
518,-2.9735825061798096,-6.2371320724487305,0.0008382797241210938,0.1129988506436348,0.501953125,2.0
519,-3.0672757625579834,-6.317279815673828,0.000835418701171875,0.11296999454498291,0.509765625,2.0
520,-3.27610445022583,-6.2809953689575195,0.0008325576782226562,0.11291338503360748,0.5,2.0
521,-3.0025362968444824,-6.272523403167725,0.0008306503295898438,0.11282877624034882,0.5078125,2.0
522,-2.7955408096313477,-6.31953239440918,0.000827789306640625,0.11275315284729004,0.501953125,2.0
523,-3.3525643348693848,-6.164694309234619,0.0008249282836914062,0.11266808956861496,0.5078125,2.0
524,-3.1661272048950195,-6.2028679847717285,0.0008220672607421875,0.11260896176099777,0.515625,2.0
525,-3.3795511722564697,-6.257129192352295,0.0008192062377929688,0.11256937682628632,0.51171875,2.0
526,-3.3310248851776123,-6.236793518066406,0.00081634521484375,0.11248330026865005,0.5,2.0
527,-3.1699562072753906,-6.189723968505859,0.0008144378662109375,0.11237407475709915,0.5052631578947369,2.0
528,-3.0341908931732178,-6.300361156463623,0.0008106231689453125,0.11233788728713989,0.5078125,2.0
529,-3.0180182456970215,-6.229475975036621,0.0008087158203125,0.11229799687862396,0.5,2.0
530,-2.813899278640747,-6.234294414520264,0.0008058547973632812,0.11221832036972046,0.505859375,2.0
531,-3.0492985248565674,-6.321404933929443,0.0008029937744140625,0.11212026327848434,0.501953125,2.0
532,-3.1210033893585205,-6.221568584442139,0.0008001327514648438,0.11206864565610886,0.501953125,2.0
533,-3.2494466304779053,-6.2467217445373535,0.000797271728515625,0.11203544586896896,0.501953125,2.0
534,-3.1883962154388428,-6.171625137329102,0.0007953643798828125,0.11196108162403107,0.5,2.0
535,-3.086611032485962,-6.239556312561035,0.0007925033569335938,0.11189121752977371,0.501953125,2.0
536,-2.873974561691284,-6.276491165161133,0.000789642333984375,0.11178505420684814,0.5,2.0
537,-2.7933192253112793,-6.26643705368042,0.0007877349853515625,0.11172820627689362,0.5,2.0
538,-3.0056962966918945,-6.243518352508545,0.0007848739624023438,0.11167792975902557,0.5026315789473684,2.0
539,-3.1659953594207764,-6.2459187507629395,0.000782012939453125,0.11162362992763519,0.5,2.0
540,-2.794400453567505,-6.316015720367432,0.0007791519165039062,0.11155122518539429,0.5,2.0
541,-2.76370906829834,-6.229949951171875,0.0007762908935546875,0.11146910488605499,0.5,2.0
542,-2.8607099056243896,-6.273503303527832,0.000774383544921875,0.11139465123414993,0.50390625,2.0
543,-2.629244804382324,-6.269509315490723,0.0007715225219726562,0.11134902387857437,0.50390625,2.0
544,-3.0483558177948,-6.21073579788208,0.0007686614990234375,0.11126980930566788,0.505859375,2.0
545,-2.8886682987213135,-6.2274651527404785,0.000766754150390625,0.11117233335971832,0.501953125,2.0
546,-2.8596060276031494,-6.2248382568359375,0.0007638931274414062,0.11111089587211609,0.5078125,2.0
547,-3.006279945373535,-6.249605178833008,0.0007610321044921875,0.11106349527835846,0.50390625,2.0
548,-2.7007863521575928,-6.1978044509887695,0.000759124755859375,0.11099164187908173,0.5,2.0
549,-3.016299247741699,-6.268349647521973,0.0007562637329101562,0.110915906727314,0.5078947368421053,2.0
550,-2.81740665435791,-6.309679985046387,0.0007534027099609375,0.11087840795516968,0.5,2.0
551,-2.7184810638427734,-6.244558811187744,0.000751495361328125,0.11083115637302399,0.501953125,2.0
552,-2.921704053878784,-6.292255401611328,0.0007486343383789062,0.11072907596826553,0.509765625,2.0
553,-2.7418911457061768,-6.23828125,0.0007457733154296875,0.1106417179107666,0.50390625,2.0
554,-2.704754114151001,-6.316166877746582,0.000743865966796875,0.11062298715114594,0.50390625,2.0
555,-2.946094036102295,-6.20331335067749,0.0007410049438476562,0.1105901300907135,0.5,2.0
556,-2.804739475250244,-6.2770538330078125,0.0007381439208984375,0.11049181967973709,0.509765625,2.0
557,-2.8183999061584473,-6.1506428718566895,0.000736236572265625,0.11039168387651443,0.5,2.0
558,-2.829265832901001,-6.3326263427734375,0.0007333755493164062,0.11031148582696915,0.5078125,2.0
559,-2.797682762145996,-6.222628116607666,0.0007305145263671875,0.11027039587497711,0.5,2.0
560,-2.836764097213745,-6.1943488121032715,0.000728607177734375,0.11020592600107193,0.5026315789473684,2.0
561,-2.5937767028808594,-6.258761405944824,0.0007257461547851562,0.11014130711555481,0.501953125,2.0
562,-3.0547122955322266,-6.238448143005371,0.0007228851318359375,0.11007902771234512,0.505859375,2.0
563,-2.860869884490967,-6.219422340393066,0.000720977783203125,0.11001040786504745,0.5,2.0
564,-2.909316062927246,-6.2666120529174805,0.0007181167602539062,0.10995124280452728,0.5,2.0
565,-2.729398488998413,-6.365923881530762,0.0007152557373046875,0.10985260456800461,0.501953125,2.0
566,-2.896352767944336,-6.289592742919922,0.000713348388671875,0.1097874864935875,0.501953125,2.0
567,-3.311630964279175,-6.288645267486572,0.0007114410400390625,0.10974147170782089,0.505859375,2.0
568,-2.9796371459960938,-6.2663373947143555,0.0007085800170898438,0.1096867248415947,0.509765625,2.0
569,-3.278331995010376,-6.220008850097656,0.000705718994140625,0.10958487540483475,0.505859375,2.0
570,-3.205458164215088,-6.27214241027832,0.0007038116455078125,0.10950953513383865,0.517578125,2.0
571,-3.1587107181549072,-6.2189860343933105,0.0007009506225585938,0.10945366322994232,0.5078947368421053,2.0
572,-3.112229585647583,-6.198182582855225,0.000698089599609375,0.1094011589884758,0.509765625,2.0
573,-3.1959047317504883,-6.212480068206787,0.0006961822509765625,0.10929502546787262,0.5,2.0
574,-3.363809108734131,-6.230420112609863,0.00069427490234375,0.10923688113689423,0.5078125,2.0
575,-3.391770839691162,-6.302495956420898,0.0006914138793945312,0.10918166488409042,0.501953125,2.0
576,-3.0038063526153564,-6.293904781341553,0.0006885528564453125,0.10912028700113297,0.5,2.0
577,-3.3957161903381348,-6.267901420593262,0.0006866455078125,0.10903223603963852,0.5,2.0
578,-3.1981306076049805,-6.188523292541504,0.0006837844848632812,0.10895939916372299,0.5,2.0
579,-3.223602771759033,-6.1524786949157715,0.0006818771362304688,0.1089162677526474,0.5,2.0
580,-3.039792537689209,-6.142702579498291,0.00067901611328125,0.10884320735931396,0.50390625,2.0
581,-3.152292490005493,-6.230889320373535,0.0006771087646484375,0.10875635594129562,0.501953125,2.0
582,-3.0203168392181396,-6.286411762237549,0.0006742477416992188,0.10870742052793503,0.5078947368421053,2.0
583,-3.388951539993286,-6.335742950439453,0.00067138671875,0.10865660756826401,0.5,2.0
584,-3.195488452911377,-6.295061111450195,0.0006694793701171875,0.10858944803476334,0.50390625,2.0
585,-2.804202079772949,-6.275300025939941,0.0006666183471679688,0.108558289706707,0.50390625,2.0
586,-3.02835750579834,-6.231513500213623,0.0006647109985351562,0.1084907278418541,0.501953125,2.0
587,-3.147477626800537,-6.2871832847595215,0.0006618499755859375,0.10842662304639816,0.50390625,2.0
588,-3.1965508460998535,-6.1775994300842285,0.000659942626953125,0.10830740630626678,0.505859375,2.0
589,-3.091386318206787,-6.273273468017578,0.0006580352783203125,0.10822488367557526,0.50390625,2.0
590,-3.104393243789673,-6.218249797821045,0.0006551742553710938,0.10819088667631149,0.513671875,2.0
591,-3.29109525680542,-6.212767124176025,0.000652313232421875,0.10810964554548264,0.505859375,2.0
592,-3.020097494125366,-6.181962013244629,0.0006504058837890625,0.10801723599433899,0.501953125,2.0
593,-2.7847418785095215,-6.263145446777344,0.00064849853515625,0.10796135663986206,0.5026315789473684,2.0
594,-3.0410714149475098,-6.25191593170166,0.0006456375122070312,0.10791457444429398,0.5,2.0
595,-2.892683506011963,-6.266534328460693,0.0006437301635742188,0.10784661024808884,0.50390625,2.0
596,-3.1040260791778564,-6.241758823394775,0.000640869140625,0.10775309801101685,0.5,2.0
597,-2.941749334335327,-6.267392635345459,0.0006389617919921875,0.10769249498844147,0.50390625,2.0
598,-3.056650400161743,-6.228498935699463,0.000637054443359375,0.1076655164361,0.509765625,2.0
599,-2.5845701694488525,-6.217246055603027,0.0006341934204101562,0.10760471224784851,0.501953125,2.0
600,-2.8602631092071533,-6.267949104309082,0.0006322860717773438,0.10751830786466599,0.50390625,2.0
601,-2.9585392475128174,-6.204142093658447,0.000629425048828125,0.10742191225290298,0.505859375,2.0
602,-3.1226401329040527,-6.223357200622559,0.0006275177001953125,0.10740642249584198,0.50390625,2.0
603,-2.964968204498291,-6.28798770904541,0.0006256103515625,0.10733699053525925,0.501953125,2.0
604,-3.11611270904541,-6.278357982635498,0.0006227493286132812,0.10726702958345413,0.5,2.0
605,-3.025172710418701,-6.211980819702148,0.0006208419799804688,0.10720255225896835,0.5,2.0
606,-3.129039764404297,-6.3431782722473145,0.00061798095703125,0.10711821168661118,0.5,2.0
607,-3.1645281314849854,-6.311461448669434,0.0006160736083984375,0.10706237703561783,0.501953125,2.0
608,-3.4180917739868164,-6.288488388061523,0.0006132125854492188,0.10699571669101715,0.50390625,2.0
609,-3.384747266769409,-6.211056232452393,0.0006113052368164062,0.10692986100912094,0.505859375,2.0
610,-3.259782314300537,-6.323139667510986,0.0006093978881835938,0.1068742424249649,0.501953125,2.0
611,-3.3445606231689453,-6.227557182312012,0.000606536865234375,0.10678022354841232,0.509765625,2.0
612,-3.1137502193450928,-6.196638107299805,0.0006046295166015625,0.10668501257896423,0.5,2.0
613,-3.3766326904296875,-6.2284626960754395,0.00060272216796875,0.10665702074766159,0.50390625,2.0
614,-3.1233465671539307,-6.24113655090332,0.0006008148193359375,0.1066012755036354,0.501953125,2.0
615,-3.2540016174316406,-6.238834857940674,0.0005979537963867188,0.10652175545692444,0.5052631578947369,2.0
616,-3.1764886379241943,-6.216330051422119,0.0005960464477539062,0.10644510388374329,0.501953125,2.0
617,-3.1249561309814453,-6.307006359100342,0.0005931854248046875,0.10639271140098572,0.505859375,2.0
618,-3.2347209453582764,-6.225377559661865,0.000591278076171875,0.10631317645311356,0.509765625,2.0
619,-3.1890480518341064,-6.267016410827637,0.0005893707275390625,0.10624903440475464,0.5,2.0
620,-3.1901652812957764,-6.267301559448242,0.00058746337890625,0.1061970442533493,0.505859375,2.0
621,-2.8747105598449707,-6.261920928955078,0.0005846023559570312,0.10613558441400528,0.501953125,2.0
622,-3.0859479904174805,-6.205234050750732,0.0005826950073242188,0.10608172416687012,0.505859375,2.0
623,-2.9653024673461914,-6.157243251800537,0.000579833984375,0.10602017492055893,0.505859375,2.0
624,-3.1521239280700684,-6.154022216796875,0.0005779266357421875,0.10593278706073761,0.501953125,2.0
625,-3.0171501636505127,-6.270796775817871,0.000576019287109375,0.10585062205791473,0.5,2.0
626,-3.30918550491333,-6.151028633117676,0.0005741119384765625,0.10580002516508102,0.5,2.0
627,-3.0230214595794678,-6.247844219207764,0.00057220458984375,0.10572434216737747,0.5078125,2.0
628,-3.141451835632324,-6.221816539764404,0.0005702972412109375,0.10564110428094864,0.501953125,2.0
629,-3.084625005722046,-6.259169101715088,0.0005674362182617188,0.10559652745723724,0.509765625,2.0
630,-2.995792865753174,-6.2170491218566895,0.0005655288696289062,0.10554509609937668,0.501953125,2.0
631,-2.9840641021728516,-6.257694244384766,0.0005636215209960938,0.105471171438694,0.5,2.0
632,-3.1012377738952637,-6.213895797729492,0.000560760498046875,0.10538449883460999,0.5,2.0
633,-3.2505037784576416,-6.30564022064209,0.0005588531494140625,0.10530421137809753,0.50390625,2.0
634,-3.065284490585327,-6.266489028930664,0.00055694580078125,0.10526042431592941,0.50390625,2.0
635,-3.1588900089263916,-6.206332683563232,0.0005550384521484375,0.10521627962589264,0.5,2.0
636,-3.1767542362213135,-6.220544815063477,0.000553131103515625,0.10512715578079224,0.5,2.0
637,-3.20559024810791,-6.3344831466674805,0.0005512237548828125,0.10506072640419006,0.5,2.0
638,-3.035557270050049,-6.223853588104248,0.00054931640625,0.10500999540090561,0.5,2.0
639,-3.115694522857666,-6.2855939865112305,0.0005464553833007812,0.10494854301214218,0.5078125,2.0
640,-3.1240878105163574,-6.308671951293945,0.0005445480346679688,0.10488224774599075,0.5,2.0
641,-2.920370101928711,-6.277429103851318,0.00054168701171875,0.1048274114727974,0.509765625,2.0
642,-3.054504871368408,-6.255546569824219,0.0005397796630859375,0.10476061701774597,0.5,2.0
643,-2.9830002784729004,-6.272919654846191,0.000537872314453125,0.104668989777565,0.501953125,2.0
644,-3.2885005474090576,-6.24973201751709,0.0005359649658203125,0.10456138849258423,0.501953125,2.0
645,-3.2730884552001953,-6.225780963897705,0.0005340576171875,0.10452305525541306,0.50390625,2.0
646,-2.7829291820526123,-6.233488082885742,0.0005321502685546875,0.1044824942946434,0.5,2.0
647,-2.9558517932891846,-6.254014015197754,0.000530242919921875,0.10439684242010117,0.50390625,2.0
648,-3.1771328449249268,-6.282259941101074,0.0005273818969726562,0.10431741178035736,0.5131578947368421,2.0
649,-3.16743803024292,-6.2880754470825195,0.00052642822265625,0.10428702086210251,0.5,2.0
650,-3.108474016189575,-6.264463424682617,0.0005235671997070312,0.10424191504716873,0.5,2.0
651,-2.6357173919677734,-6.260704040527344,0.0005216598510742188,0.10413675755262375,0.5078125,2.0
652,-3.134364366531372,-6.185980796813965,0.0005197525024414062,0.10407768189907074,0.50390625,2.0
653,-2.810546636581421,-6.294989109039307,0.0005178451538085938,0.10404319316148758,0.509765625,2.0
654,-2.7574594020843506,-6.2129974365234375,0.0005159378051757812,0.10398160666227341,0.50390625,2.0
655,-2.7761971950531006,-6.188546180725098,0.0005140304565429688,0.10390531271696091,0.5,2.0
656,-3.0375936031341553,-6.220027923583984,0.00051116943359375,0.10380182415246964,0.5,2.0
657,-2.861868143081665,-6.307143688201904,0.0005092620849609375,0.10378949344158173,0.501953125,2.0
658,-2.8666532039642334,-6.204018592834473,0.000507354736328125,0.1037215068936348,0.5,2.0
659,-3.0158092975616455,-6.283083438873291,0.0005054473876953125,0.1036495566368103,0.5,2.0
660,-3.0571773052215576,-6.244960308074951,0.0005035400390625,0.10357002168893814,0.50390625,2.0
661,-3.0766422748565674,-6.27358865737915,0.0005016326904296875,0.1034734696149826,0.5,2.0
662,-3.2024049758911133,-6.292909145355225,0.000499725341796875,0.10343170911073685,0.5,2.0
663,-3.204210042953491,-6.196723937988281,0.0004978179931640625,0.10337328910827637,0.501953125,2.0
664,-3.2152254581451416,-6.243721008300781,0.00049591064453125,0.10331112891435623,0.501953125,2.0
665,-3.1511199474334717,-6.302887439727783,0.0004940032958984375,0.1032969057559967,0.5078125,2.0
666,-3.3741047382354736,-6.316874027252197,0.000492095947265625,0.10324601083993912,0.505859375,2.0
667,-3.046616554260254,-6.199220657348633,0.0004901885986328125,0.10313530266284943,0.50390625,2.0
668,-3.2315263748168945,-6.252861022949219,0.00048828125,0.10301414877176285,0.505859375,2.0
669,-2.989849090576172,-6.240655422210693,0.0004863739013671875,0.10295909643173218,0.5,2.0
670,-3.4365758895874023,-6.248425483703613,0.000484466552734375,0.10291397571563721,0.5,2.0
671,-3.118736743927002,-6.399374961853027,0.00048160552978515625,0.10284505784511566,0.5,2.0
672,-3.1648168563842773,-6.238401889801025,0.00048065185546875,0.10277745872735977,0.50390625,2.0
673,-3.00844669342041,-6.3205366134643555,0.00047779083251953125,0.10269597172737122,0.50390625,2.0
674,-2.9351818561553955,-6.307995319366455,0.00047588348388671875,0.10260782390832901,0.5,2.0
675,-2.9929862022399902,-6.238638877868652,0.00047397613525390625,0.1025945171713829,0.5,2.0
676,-3.0820815563201904,-6.3159403800964355,0.00047206878662109375,0.10254565626382828,0.5,2.0
677,-2.854520320892334,-6.213926792144775,0.00047016143798828125,0.10249440371990204,0.501953125,2.0
678,-2.991323709487915,-6.193404674530029,0.00046825408935546875,0.10241854190826416,0.5078125,2.0
679,-3.130208969116211,-6.244603633880615,0.00046634674072265625,0.10235097259283066,0.505859375,2.0
680,-3.0728540420532227,-6.198488712310791,0.00046443939208984375,0.10230123996734619,0.50390625,2.0
681,-3.04180645942688,-6.231882572174072,0.00046253204345703125,0.10224338620901108,0.5052631578947369,2.0
682,-3.2283174991607666,-6.263986587524414,0.00046062469482421875,0.10217052698135376,0.501953125,2.0
683,-3.2195420265197754,-6.213446617126465,0.00045871734619140625,0.10210274904966354,0.501953125,2.0
684,-3.1028621196746826,-6.217525005340576,0.00045680999755859375,0.1020839512348175,0.501953125,2.0
685,-3.2538199424743652,-6.218328952789307,0.00045490264892578125,0.10200797021389008,0.5078125,2.0
686,-3.1631715297698975,-6.2286376953125,0.000453948974609375,0.1019139289855957,0.5078125,2.0
687,-3.3338499069213867,-6.268026351928711,0.00045108795166015625,0.10186818242073059,0.5,2.0
688,-3.6078500747680664,-6.142075538635254,0.00045013427734375,0.10178682208061218,0.50390625,2.0
689,-2.927030324935913,-6.230554103851318,0.00044727325439453125,0.10169636458158493,0.50390625,2.0
690,-3.2189159393310547,-6.232004165649414,0.000446319580078125,0.10167762637138367,0.5,2.0
691,-3.018860340118408,-6.297405242919922,0.0004444122314453125,0.10160037130117416,0.5,2.0
692,-3.045004367828369,-6.3041839599609375,0.0004425048828125,0.10152515769004822,0.5026315789473684,2.0
693,-2.996847152709961,-6.226083755493164,0.0004405975341796875,0.10146603733301163,0.501953125,2.0
694,-3.0163426399230957,-6.174317836761475,0.000438690185546875,0.10137059539556503,0.505859375,2.0
695,-2.5447540283203125,-6.365544319152832,0.0004367828369140625,0.10128727555274963,0.501953125,2.0
696,-2.7767274379730225,-6.221109867095947,0.00043487548828125,0.1012333557009697,0.5078125,2.0
697,-2.6013262271881104,-6.158130645751953,0.0004329681396484375,0.10117404907941818,0.501953125,2.0
698,-2.994356155395508,-6.379181385040283,0.000431060791015625,0.10113979130983353,0.50390625,2.0
699,-2.945627450942993,-6.317255973815918,0.0004291534423828125,0.1010739654302597,0.5,2.0
700,-2.677867889404297,-6.253625869750977,0.00042819976806640625,0.10096295177936554,0.51171875,2.0
701,-2.956388473510742,-6.2556538581848145,0.00042629241943359375,0.10089268535375595,0.501953125,2.0
702,-2.799762487411499,-6.313526153564453,0.000423431396484375,0.10088297724723816,0.505859375,2.0
703,-2.8623950481414795,-6.284142017364502,0.0004215240478515625,0.10080121457576752,0.5052631578947369,2.0
704,-2.815080404281616,-6.233483791351318,0.00042057037353515625,0.10068533569574356,0.50390625,2.0
705,-2.860194683074951,-6.242473602294922,0.00041866302490234375,0.10067509859800339,0.5,2.0
706,-3.2375378608703613,-6.233952045440674,0.00041675567626953125,0.1006179228425026,0.501953125,2.0
707,-3.2450063228607178,-6.184311866760254,0.00041484832763671875,0.10056693851947784,0.5,2.0
708,-3.0041468143463135,-6.2380499839782715,0.00041294097900390625,0.10047212243080139,0.501953125,2.0
709,-3.0856740474700928,-6.2727837562561035,0.0004119873046875,0.10038518905639648,0.50390625,2.0
710,-3.1759872436523438,-6.264218807220459,0.0004100799560546875,0.10034354031085968,0.5,2.0
711,-3.4549636840820312,-6.20369815826416,0.000408172607421875,0.10028545558452606,0.5,2.0
712,-2.801060199737549,-6.266335487365723,0.0004062652587890625,0.10018131881952286,0.505859375,2.0
713,-3.1667585372924805,-6.245987415313721,0.00040435791015625,0.1001390665769577,0.50390625,2.0
714,-3.2909576892852783,-6.257324695587158,0.0004024505615234375,0.10010287165641785,0.5026315789473684,2.0
715,-3.1604063510894775,-6.225031852722168,0.00040149688720703125,0.10002424567937851,0.50390625,2.0
716,-3.156440496444702,-6.2332868576049805,0.00039958953857421875,0.0999302864074707,0.5,2.0
717,-3.0350332260131836,-6.259664058685303,0.00039768218994140625,0.09989257156848907,0.505859375,2.0
718,-2.885869264602661,-6.236249923706055,0.00039577484130859375,0.09985115379095078,0.5,2.0
719,-3.2028157711029053,-6.258672714233398,0.00039386749267578125,0.09981575608253479,0.5,2.0
720,-3.3005175590515137,-6.14482307434082,0.000392913818359375,0.09972908347845078,0.501953125,2.0
721,-3.3028342723846436,-6.249348163604736,0.0003910064697265625,0.09962735325098038,0.501953125,2.0
722,-2.914522886276245,-6.237858772277832,0.00038909912109375,0.09955786913633347,0.5,2.0
723,-3.1171364784240723,-6.262215614318848,0.0003871917724609375,0.0995020940899849,0.5078125,2.0
724,-3.2414207458496094,-6.224874019622803,0.000385284423828125,0.09943486005067825,0.5,2.0
725,-3.282155752182007,-6.27570104598999,0.00038433074951171875,0.09940200299024582,0.5105263157894737,2.0
726,-2.9308009147644043,-6.233119487762451,0.00038242340087890625,0.0993468314409256,0.50390625,2.0
727,-3.192718744277954,-6.233143329620361,0.00038051605224609375,0.09924105554819107,0.501953125,2.0
728,-3.110353946685791,-6.224454879760742,0.00037860870361328125,0.09915544092655182,0.501953125,2.0
729,-3.1609373092651367,-6.258558750152588,0.000377655029296875,0.09910956025123596,0.5,2.0
730,-3.1138575077056885,-6.274843215942383,0.0003757476806640625,0.09905805438756943,0.50390625,2.0
731,-2.8663687705993652,-6.202818870544434,0.00037384033203125,0.0989823043346405,0.5078125,2.0
732,-2.9491405487060547,-6.210114479064941,0.0003719329833984375,0.09890575706958771,0.501953125,2.0
733,-3.087559938430786,-6.20161771774292,0.000370025634765625,0.09882205724716187,0.50390625,2.0
734,-2.7520744800567627,-6.200314998626709,0.00036907196044921875,0.09877369552850723,0.505859375,2.0
735,-2.7055561542510986,-6.295803070068359,0.00036716461181640625,0.09870628267526627,0.505859375,2.0
736,-3.0712027549743652,-6.304612636566162,0.00036525726318359375,0.09860363602638245,0.5105263157894737,2.0
737,-2.911362886428833,-6.268805503845215,0.0003643035888671875,0.09859593957662582,0.501953125,2.0
738,-3.1936514377593994,-6.2254228591918945,0.000362396240234375,0.09854096174240112,0.51171875,2.0
739,-2.942291259765625,-6.270797252655029,0.0003604888916015625,0.09847751259803772,0.501953125,2.0
740,-2.893641948699951,-6.273695945739746,0.00035953521728515625,0.09841126948595047,0.505859375,2.0
741,-3.030592441558838,-6.333504676818848,0.00035762786865234375,0.09833279997110367,0.5,2.0
742,-2.9320218563079834,-6.259826183319092,0.00035572052001953125,0.09827058762311935,0.5,2.0
743,-3.4422407150268555,-6.197755336761475,0.000354766845703125,0.09821033477783203,0.525390625,2.0
744,-3.0072433948516846,-6.196971893310547,0.0003528594970703125,0.09815291315317154,0.5,2.0
745,-3.28352952003479,-6.274756908416748,0.0003509521484375,0.09808333218097687,0.513671875,2.0
746,-3.284954786300659,-6.233970642089844,0.0003490447998046875,0.09803462028503418,0.505859375,2.0
747,-2.9423828125,-6.308872699737549,0.00034809112548828125,0.09796649217605591,0.5105263157894737,2.0
748,-2.742358446121216,-6.332799434661865,0.00034618377685546875,0.09789498895406723,0.5,2.0
749,-3.190767526626587,-6.226761341094971,0.0003452301025390625,0.0978461503982544,0.50390625,2.0
750,-3.1388018131256104,-6.231309413909912,0.00034332275390625,0.09775853902101517,0.50390625,2.0
751,-3.087148666381836,-6.272854804992676,0.0003414154052734375,0.09769052267074585,0.5,2.0
752,-3.1296651363372803,-6.2876996994018555,0.000339508056640625,0.09766849875450134,0.5,2.0
753,-3.102579116821289,-6.3165435791015625,0.00033855438232421875,0.09759888052940369,0.5,2.0
754,-3.1297597885131836,-6.222114086151123,0.00033664703369140625,0.09750556945800781,0.5,2.0
755,-2.6275086402893066,-6.24525785446167,0.00033473968505859375,0.09743360430002213,0.5078125,2.0
756,-2.9540438652038574,-6.177229404449463,0.0003337860107421875,0.09740369766950607,0.5,2.0
757,-3.0364797115325928,-6.231634140014648,0.000331878662109375,0.0973256379365921,0.5,2.0
758,-3.003284454345703,-6.228826999664307,0.0003299713134765625,0.09728515893220901,0.5078947368421053,2.0
759,-3.169613838195801,-6.163629055023193,0.00032901763916015625,0.09720282256603241,0.50390625,2.0
760,-3.0686445236206055,-6.295552730560303,0.00032711029052734375,0.09712669998407364,0.505859375,2.0
761,-3.0709221363067627,-6.321805000305176,0.0003261566162109375,0.09706137329339981,0.501953125,2.0
762,-3.0164623260498047,-6.284212589263916,0.000324249267578125,0.09700293838977814,0.50390625,2.0
763,-3.400538921356201,-6.221498012542725,0.0003223419189453125,0.09694446623325348,0.5,2.0
764,-2.987532615661621,-6.186178207397461,0.00032138824462890625,0.09690476208925247,0.50390625,2.0
765,-3.266491413116455,-6.232048988342285,0.0003204345703125,0.09680274873971939,0.5078125,2.0
766,-3.179959297180176,-6.303225517272949,0.0003185272216796875,0.09670908749103546,0.5,2.0
767,-3.345841884613037,-6.219888210296631,0.000316619873046875,0.09669313579797745,0.509765625,2.0
768,-2.9901320934295654,-6.222742557525635,0.00031566619873046875,0.0966198518872261,0.50390625,2.0
769,-3.255171298980713,-6.286564350128174,0.00031375885009765625,0.09652847796678543,0.5078947368421053,2.0
770,-3.1347265243530273,-6.235707759857178,0.00031280517578125,0.09649371355772018,0.505859375,2.0
771,-2.973968982696533,-6.2352375984191895,0.0003108978271484375,0.09642791002988815,0.5078125,2.0
772,-3.2276976108551025,-6.2255024909973145,0.000308990478515625,0.09636390209197998,0.50390625,2.0
773,-2.93290114402771,-6.333041191101074,0.00030803680419921875,0.09629784524440765,0.505859375,2.0
774,-2.910492181777954,-6.243948459625244,0.00030612945556640625,0.0962357297539711,0.501953125,2.0
775,-3.220942497253418,-6.242133617401123,0.00030517578125,0.09617337584495544,0.505859375,2.0
776,-2.8497796058654785,-6.303215980529785,0.0003032684326171875,0.09612246602773666,0.505859375,2.0
777,-2.9239444732666016,-6.268369674682617,0.000301361083984375,0.09604483097791672,0.50390625,2.0
778,-2.837351083755493,-6.24312162399292,0.00030040740966796875,0.09597084671258926,0.501953125,2.0
779,-2.9398324489593506,-6.246384620666504,0.0002994537353515625,0.09592082351446152,0.5078125,2.0
780,-2.7582783699035645,-6.197117328643799,0.00029754638671875,0.09586280584335327,0.5026315789473684,2.0
781,-2.9523000717163086,-6.228609085083008,0.0002956390380859375,0.09580168128013611,0.5,2.0
782,-3.3606996536254883,-6.214564323425293,0.00029468536376953125,0.0957481786608696,0.501953125,2.0
783,-2.920571804046631,-6.2151198387146,0.000293731689453125,0.0956631451845169,0.51171875,2.0
784,-3.1537630558013916,-6.19460916519165,0.0002918243408203125,0.09561695158481598,0.501953125,2.0
785,-2.7002222537994385,-6.3780646324157715,0.0002899169921875,0.09557484090328217,0.501953125,2.0
786,-3.093783378601074,-6.220463275909424,0.00028896331787109375,0.09550583362579346,0.501953125,2.0
787,-2.9907360076904297,-6.162904262542725,0.00028705596923828125,0.09540387243032455,0.50390625,2.0
788,-3.160461902618408,-6.2410478591918945,0.000286102294921875,0.09535818547010422,0.5,2.0
789,-3.367187738418579,-6.358161926269531,0.0002841949462890625,0.09532713890075684,0.509765625,2.0
790,-3.3617987632751465,-6.146378993988037,0.00028324127197265625,0.09529292583465576,0.5,2.0
791,-3.1946098804473877,-6.250154495239258,0.00028228759765625,0.0952087938785553,0.5157894736842106,2.0
792,-3.0713133811950684,-6.2556657791137695,0.0002803802490234375,0.09513979405164719,0.501953125,2.0
793,-2.988430976867676,-6.268854141235352,0.000278472900390625,0.09504089504480362,0.501953125,2.0
794,-3.0895400047302246,-6.23341178894043,0.000278472900390625,0.09499787539243698,0.505859375,2.0
795,-3.073129177093506,-6.292474269866943,0.0002765655517578125,0.09494976699352264,0.501953125,2.0
796,-2.9265387058258057,-6.2795915603637695,0.000274658203125,0.09488354623317719,0.5,2.0
797,-3.1113228797912598,-6.220791339874268,0.00027370452880859375,0.09479360282421112,0.50390625,2.0
798,-2.9495019912719727,-6.241281509399414,0.0002727508544921875,0.09471914172172546,0.505859375,2.0
799,-2.959036350250244,-6.242392063140869,0.000270843505859375,0.09469926357269287,0.5,2.0
800,-2.908369302749634,-6.258037567138672,0.00026988983154296875,0.09466224163770676,0.505859375,2.0
801,-3.2036261558532715,-6.2410993576049805,0.00026798248291015625,0.09458329528570175,0.51171875,2.0
802,-3.2057299613952637,-6.267245292663574,0.00026702880859375,0.09450849890708923,0.5026315789473684,2.0
803,-2.92580509185791,-6.27047872543335,0.0002651214599609375,0.0944342166185379,0.505859375,2.0
804,-2.7544991970062256,-6.272177219390869,0.00026416778564453125,0.09439747780561447,0.50390625,2.0
805,-3.023456335067749,-6.2525506019592285,0.00026226043701171875,0.09433848410844803,0.5,2.0
806,-2.992535352706909,-6.2220001220703125,0.0002613067626953125,0.09427583962678909,0.5,2.0
807,-3.1207435131073,-6.2763895988464355,0.00026035308837890625,0.09420200437307358,0.509765625,2.0
808,-3.130249500274658,-6.315611362457275,0.00025844573974609375,0.09411236643791199,0.5,2.0
809,-3.060382843017578,-6.257431507110596,0.0002574920654296875,0.0940587967634201,0.5,2.0
810,-3.462428569793701,-6.203691482543945,0.000255584716796875,0.09402035921812057,0.5,2.0
811,-3.013835906982422,-6.271762371063232,0.00025463104248046875,0.09392576664686203,0.50390625,2.0
812,-3.0897324085235596,-6.249547481536865,0.0002536773681640625,0.0938740223646164,0.501953125,2.0
813,-2.8463945388793945,-6.352518558502197,0.00025177001953125,0.09383000433444977,0.5026315789473684,2.0
814,-2.89536452293396,-6.3109564781188965,0.00025081634521484375,0.0937628298997879,0.513671875,2.0
815,-3.177569627761841,-6.207029342651367,0.0002498626708984375,0.09367018938064575,0.501953125,2.0
816,-2.8663110733032227,-6.2908172607421875,0.000247955322265625,0.09362611174583435,0.5078125,2.0
817,-2.886427640914917,-6.257347106933594,0.00024700164794921875,0.09358295798301697,0.51171875,2.0
818,-2.643143653869629,-6.198904991149902,0.00024509429931640625,0.09351639449596405,0.505859375,2.0
819,-2.817809581756592,-6.263627529144287,0.000244140625,0.09346899390220642,0.505859375,2.0
820,-2.910987615585327,-6.319571495056152,0.00024318695068359375,0.09340023249387741,0.513671875,2.0
821,-2.9719505310058594,-6.212878227233887,0.0002422332763671875,0.09334700554609299,0.5,2.0
822,-2.990443229675293,-6.256074905395508,0.000240325927734375,0.09325071424245834,0.5,2.0
823,-3.049295663833618,-6.276614665985107,0.00023937225341796875,0.09318996220827103,0.509765625,2.0
824,-3.0010337829589844,-6.299172401428223,0.00023746490478515625,0.09313172101974487,0.5078947368421053,2.0
825,-2.6912002563476562,-6.209767818450928,0.00023651123046875,0.09306313842535019,0.501953125,2.0
826,-2.899350643157959,-6.253842353820801,0.0002346038818359375,0.09299283474683762,0.50390625,2.0
827,-3.2463254928588867,-6.305609226226807,0.00023365020751953125,0.09295331686735153,0.5,2.0
828,-3.0679736137390137,-6.18079137802124,0.000232696533203125,0.09287634491920471,0.501953125,2.0
829,-3.182384967803955,-6.237068176269531,0.00023174285888671875,0.09279371052980423,0.50390625,2.0
830,-3.194160223007202,-6.232327938079834,0.0002307891845703125,0.09275015443563461,0.501953125,2.0
831,-3.153909206390381,-6.264589309692383,0.0002288818359375,0.09270408004522324,0.505859375,2.0
832,-3.3604228496551514,-6.191949367523193,0.00022792816162109375,0.09265490621328354,0.501953125,2.0
833,-2.841947078704834,-6.279561996459961,0.0002269744873046875,0.09256193786859512,0.5,2.0
834,-2.8945019245147705,-6.208213806152344,0.000225067138671875,0.0924980640411377,0.513671875,2.0
835,-2.7601819038391113,-6.24423885345459,0.00022411346435546875,0.09246346354484558,0.5026315789473684,2.0
836,-2.901427745819092,-6.253512859344482,0.0002231597900390625,0.09241823107004166,0.50390625,2.0
837,-2.933870553970337,-6.3248677253723145,0.00022125244140625,0.092328742146492,0.5,2.0
838,-2.5190846920013428,-6.231877326965332,0.00022029876708984375,0.09225887805223465,0.501953125,2.0
839,-2.436643123626709,-6.246034622192383,0.0002193450927734375,0.0922076478600502,0.505859375,2.0
840,-2.7023396492004395,-6.221795082092285,0.000217437744140625,0.092147596180439,0.5,2.0
841,-2.487279176712036,-6.303632736206055,0.00021648406982421875,0.09208856523036957,0.50390625,2.0
842,-2.530595302581787,-6.25541353225708,0.0002155303955078125,0.09204291552305222,0.505859375,2.0
843,-2.324657678604126,-6.32619571685791,0.00021457672119140625,0.09197588264942169,0.501953125,2.0
844,-2.937985420227051,-6.225683212280273,0.000213623046875,0.0919032171368599,0.505859375,2.0
845,-2.560906410217285,-6.289561748504639,0.0002117156982421875,0.09184683859348297,0.505859375,2.0
846,-2.695924758911133,-6.226751804351807,0.00021076202392578125,0.09179169684648514,0.5026315789473684,2.0
847,-2.642155170440674,-6.251011848449707,0.000209808349609375,0.09173037111759186,0.509765625,2.0
848,-2.8394291400909424,-6.188373565673828,0.0002079010009765625,0.09163834899663925,0.5,2.0
849,-3.117769718170166,-6.268326759338379,0.00020694732666015625,0.09155682474374771,0.5,2.0
850,-3.1348984241485596,-6.246764659881592,0.00020599365234375,0.09152647107839584,0.50390625,2.0
851,-2.968496084213257,-6.2660627365112305,0.00020503997802734375,0.0914914682507515,0.5,2.0
852,-3.043877124786377,-6.193005561828613,0.0002040863037109375,0.09140948951244354,0.50390625,2.0
853,-3.0309267044067383,-6.172906398773193,0.000202178955078125,0.09131349623203278,0.5,2.0
854,-3.2037954330444336,-6.2934112548828125,0.00020122528076171875,0.09127037227153778,0.501953125,2.0
855,-3.1229350566864014,-6.242473125457764,0.0002002716064453125,0.09122489392757416,0.5,2.0
856,-3.138676404953003,-6.3219733238220215,0.00019931793212890625,0.0911741629242897,0.5078125,2.0
857,-3.0979111194610596,-6.2108306884765625,0.0001983642578125,0.09108684957027435,0.5184210526315789,2.0
858,-3.237819194793701,-6.217937469482422,0.0001964569091796875,0.09101159125566483,0.501953125,2.0
859,-2.914766311645508,-6.2568230628967285,0.00019550323486328125,0.09098935127258301,0.515625,2.0
860,-3.003685712814331,-6.211391925811768,0.000194549560546875,0.09094151109457016,0.505859375,2.0
861,-2.859311819076538,-6.209558963775635,0.00019359588623046875,0.09084339439868927,0.50390625,2.0
862,-3.1964786052703857,-6.278500080108643,0.0001926422119140625,0.09080778807401657,0.5078125,2.0
863,-2.8256518840789795,-6.223142147064209,0.00019168853759765625,0.09076248109340668,0.50390625,2.0
864,-2.938044309616089,-6.264997959136963,0.00019073486328125,0.09070941060781479,0.51171875,2.0
865,-2.937971353530884,-6.2027788162231445,0.0001888275146484375,0.0906328484416008,0.50390625,2.0
866,-2.9035747051239014,-6.305387496948242,0.00018787384033203125,0.090545654296875,0.501953125,2.0
867,-2.7977232933044434,-6.234795093536377,0.000186920166015625,0.09046350419521332,0.50390625,2.0
868,-2.9668033123016357,-6.235857009887695,0.00018596649169921875,0.09042412787675858,0.5052631578947369,2.0
869,-2.8360595703125,-6.260787487030029,0.0001850128173828125,0.09036743640899658,0.5,2.0
870,-2.708245277404785,-6.199362277984619,0.00018310546875,0.09030871838331223,0.501953125,2.0
871,-3.111527919769287,-6.25728178024292,0.00018310546875,0.09022265672683716,0.501953125,2.0
872,-2.86136531829834,-6.287675380706787,0.0001811981201171875,0.09017705917358398,0.501953125,2.0
873,-2.7203636169433594,-6.235617160797119,0.00018024444580078125,0.09015189856290817,0.5,2.0
874,-2.657691478729248,-6.232314109802246,0.000179290771484375,0.09010812640190125,0.501953125,2.0
875,-2.451627254486084,-6.310109615325928,0.00017833709716796875,0.09001915156841278,0.5,2.0
876,-3.0340683460235596,-6.2926225662231445,0.0001773834228515625,0.08997615426778793,0.501953125,2.0
877,-2.818371057510376,-6.293307781219482,0.00017547607421875,0.08992277085781097,0.5078125,2.0
878,-3.025930404663086,-6.220776081085205,0.00017452239990234375,0.08982491493225098,0.5,2.0
879,-3.3945584297180176,-6.309211730957031,0.00017452239990234375,0.08975972980260849,0.5026315789473684,2.0
880,-2.824601888656616,-6.241622447967529,0.00017261505126953125,0.08975198119878769,0.505859375,2.0
881,-2.924290418624878,-6.219117164611816,0.000171661376953125,0.08972625434398651,0.501953125,2.0
882,-3.2791943550109863,-6.251796722412109,0.00017070770263671875,0.08964869379997253,0.5,2.0
883,-3.2309017181396484,-6.229538440704346,0.0001697540283203125,0.08955658227205276,0.5,2.0
884,-3.475376844406128,-6.208224296569824,0.00016880035400390625,0.08944685012102127,0.50390625,2.0
885,-3.2877116203308105,-6.220531463623047,0.0001678466796875,0.08941483497619629,0.51171875,2.0
886,-3.2823238372802734,-6.205545902252197,0.00016689300537109375,0.08940032124519348,0.501953125,2.0
887,-3.206467866897583,-6.205239295959473,0.0001659393310546875,0.08933910727500916,0.501953125,2.0
888,-3.1900367736816406,-6.186296463012695,0.000164031982421875,0.0892500951886177,0.5,2.0
889,-3.566668748855591,-6.223443508148193,0.000164031982421875,0.0891682431101799,0.509765625,2.0
890,-3.2103023529052734,-6.15770959854126,0.0001621246337890625,0.08908972144126892,0.5,2.0
891,-2.9851529598236084,-6.233538627624512,0.0001621246337890625,0.08905473351478577,0.5078125,2.0
892,-3.362739086151123,-6.309326648712158,0.00016021728515625,0.0889785960316658,0.5078125,2.0
893,-3.0684854984283447,-6.264801025390625,0.00015926361083984375,0.0888993889093399,0.51171875,2.0
894,-3.057560682296753,-6.25048828125,0.0001583099365234375,0.0888383612036705,0.505859375,2.0
895,-3.0365843772888184,-6.230545997619629,0.00015735626220703125,0.08879034966230392,0.505859375,2.0
896,-2.965327024459839,-6.213559150695801,0.000156402587890625,0.08871778845787048,0.50390625,2.0
897,-2.586383581161499,-6.272580623626709,0.00015544891357421875,0.08863120526075363,0.5078125,2.0
898,-2.6563282012939453,-6.272985458374023,0.0001544952392578125,0.08859902620315552,0.5,2.0
899,-2.5974416732788086,-6.257345199584961,0.00015354156494140625,0.08855117112398148,0.501953125,2.0
900,-2.6647133827209473,-6.27547550201416,0.000152587890625,0.08848712593317032,0.5,2.0
901,-2.8779823780059814,-6.237060070037842,0.00015163421630859375,0.08841396123170853,0.5026315789473684,2.0
902,-2.70418119430542,-6.251218795776367,0.0001506805419921875,0.08836620301008224,0.5,2.0
903,-2.673445701599121,-6.291839599609375,0.00014972686767578125,0.08831509947776794,0.501953125,2.0
904,-3.103174924850464,-6.2187371253967285,0.000148773193359375,0.08825737982988358,0.5,2.0
905,-3.118706226348877,-6.2917046546936035,0.00014781951904296875,0.0881686806678772,0.50390625,2.0
906,-3.0502943992614746,-6.242807388305664,0.0001468658447265625,0.0881284549832344,0.501953125,2.0
907,-3.020639419555664,-6.242528915405273,0.00014591217041015625,0.08808555454015732,0.5,2.0
908,-3.068350076675415,-6.2477335929870605,0.00014495849609375,0.08800120651721954,0.5078125,2.0
909,-2.886146068572998,-6.199290752410889,0.00014400482177734375,0.0879218727350235,0.501953125,2.0
910,-3.062365770339966,-6.255909442901611,0.0001430511474609375,0.08786831051111221,0.50390625,2.0
911,-2.8171677589416504,-6.2846598625183105,0.00014209747314453125,0.08779945224523544,0.50390625,2.0
912,-3.2929906845092773,-6.316746711730957,0.000141143798828125,0.08773817121982574,0.5078947368421053,2.0
913,-3.271435022354126,-6.1802144050598145,0.00014019012451171875,0.087680883705616,0.5078125,2.0
914,-3.030071258544922,-6.204941272735596,0.0001392364501953125,0.0876278504729271,0.50390625,2.0
915,-3.183023691177368,-6.252027988433838,0.00013828277587890625,0.08757072687149048,0.501953125,2.0
916,-2.971656322479248,-6.1941304206848145,0.0001373291015625,0.08753173798322678,0.5,2.0
917,-3.066026210784912,-6.245917320251465,0.00013637542724609375,0.08744616061449051,0.505859375,2.0
918,-2.8828024864196777,-6.197145938873291,0.0001354217529296875,0.087394118309021,0.501953125,2.0
919,-2.8962035179138184,-6.138561725616455,0.00013446807861328125,0.0873548686504364,0.50390625,2.0
920,-2.9176924228668213,-6.275300025939941,0.000133514404296875,0.08730454742908478,0.5,2.0
921,-3.1349575519561768,-6.2624030113220215,0.00013256072998046875,0.08723759651184082,0.501953125,2.0
922,-2.934709310531616,-6.235455513000488,0.0001316070556640625,0.08716819435358047,0.50390625,2.0
923,-2.9577276706695557,-6.262747764587402,0.0001316070556640625,0.08712984621524811,0.5,2.0
924,-2.9758834838867188,-6.275592803955078,0.00013065338134765625,0.08707176148891449,0.5078125,2.0
925,-3.0795137882232666,-6.2266693115234375,0.00012969970703125,0.08699680864810944,0.51171875,2.0
926,-2.814051389694214,-6.307217597961426,0.00012874603271484375,0.08691607415676117,0.505859375,2.0
927,-3.008790969848633,-6.246913909912109,0.0001277923583984375,0.08689913898706436,0.501953125,2.0
928,-3.0187792778015137,-6.298685550689697,0.00012683868408203125,0.08686660975217819,0.5078125,2.0
929,-2.921570301055908,-6.186190128326416,0.000125885009765625,0.08678977936506271,0.5,2.0
930,-2.947788953781128,-6.183732032775879,0.00012493133544921875,0.08668314665555954,0.5,2.0
931,-2.9297890663146973,-6.2365851402282715,0.0001239776611328125,0.086607925593853,0.509765625,2.0
932,-2.924701690673828,-6.1491379737854,0.00012302398681640625,0.08655083924531937,0.5,2.0
933,-3.224574565887451,-6.229251384735107,0.0001220703125,0.08647503703832626,0.5,2.0
934,-2.908555030822754,-6.268878936767578,0.00012111663818359375,0.08643132448196411,0.5157894736842106,2.0
935,-3.00885272026062,-6.213903903961182,0.00012111663818359375,0.08637972176074982,0.501953125,2.0
936,-2.9349205493927,-6.2991204261779785,0.0001201629638671875,0.08633195608854294,0.501953125,2.0
937,-3.0373451709747314,-6.37054967880249,0.00011920928955078125,0.08625810593366623,0.501953125,2.0
938,-3.240828514099121,-6.364921569824219,0.000118255615234375,0.08617433905601501,0.51171875,2.0
939,-2.7065889835357666,-6.268578052520752,0.00011730194091796875,0.08612736314535141,0.5,2.0
940,-2.997175693511963,-6.181260585784912,0.0001163482666015625,0.08608556538820267,0.509765625,2.0
941,-2.694671630859375,-6.208328723907471,0.00011539459228515625,0.08601762354373932,0.505859375,2.0
942,-3.0726819038391113,-6.192625045776367,0.00011444091796875,0.08591721206903458,0.509765625,2.0
943,-2.863253116607666,-6.20900821685791,0.00011444091796875,0.08591573685407639,0.5,2.0
944,-2.791581153869629,-6.269301414489746,0.0001125335693359375,0.08587756007909775,0.5,2.0
945,-3.372030258178711,-6.268881797790527,0.0001125335693359375,0.08582542836666107,0.5078947368421053,2.0
946,-2.749265670776367,-6.280326843261719,0.00011157989501953125,0.08572433888912201,0.5,2.0
947,-2.9307987689971924,-6.282362937927246,0.000110626220703125,0.0856454148888588,0.501953125,2.0
948,-2.88358998298645,-6.215835094451904,0.00010967254638671875,0.08562041819095612,0.5078125,2.0
949,-2.878230094909668,-6.203057289123535,0.0001087188720703125,0.08554623275995255,0.5,2.0
950,-3.1708264350891113,-6.255619049072266,0.0001087188720703125,0.08548417687416077,0.501953125,2.0
951,-3.2229416370391846,-6.219042778015137,0.0001068115234375,0.0854504331946373,0.50390625,2.0
952,-3.07317852973938,-6.21820068359375,0.0001068115234375,0.08538844436407089,0.505859375,2.0
953,-2.980076313018799,-6.246138095855713,0.00010585784912109375,0.08530240505933762,0.5,2.0
954,-3.090108871459961,-6.176727771759033,0.0001049041748046875,0.08523015677928925,0.50390625,2.0
955,-3.2123639583587646,-6.244832515716553,0.00010395050048828125,0.08519314229488373,0.505859375,2.0
956,-3.2087254524230957,-6.256121635437012,0.00010395050048828125,0.08514188230037689,0.5026315789473684,2.0
957,-3.1166727542877197,-6.21327018737793,0.000102996826171875,0.08509723842144012,0.5,2.0
958,-3.01019287109375,-6.19475793838501,0.00010204315185546875,0.08501894772052765,0.501953125,2.0
959,-3.0525009632110596,-6.189846515655518,0.0001010894775390625,0.08492806553840637,0.501953125,2.0
960,-3.1659469604492188,-6.224800109863281,0.00010013580322265625,0.08492347598075867,0.5078125,2.0
961,-2.9991490840911865,-6.20879602432251,9.918212890625e-05,0.08488082885742188,0.5,2.0
962,-3.29929780960083,-6.263151168823242,9.822845458984375e-05,0.08481194078922272,0.5,2.0
963,-3.223719596862793,-6.256716728210449,9.822845458984375e-05,0.08473043888807297,0.50390625,2.0
964,-3.3115882873535156,-6.316638946533203,9.72747802734375e-05,0.08467073738574982,0.505859375,2.0
965,-3.096449613571167,-6.277216911315918,9.632110595703125e-05,0.08460663259029388,0.51171875,2.0
966,-3.0763955116271973,-6.2639946937561035,9.5367431640625e-05,0.08456331491470337,0.5,2.0
967,-3.3963370323181152,-6.226432800292969,9.5367431640625e-05,0.08449643105268478,0.5,2.0
968,-3.0985748767852783,-6.256640434265137,9.441375732421875e-05,0.08441881090402603,0.5078125,2.0
969,-2.8238115310668945,-6.303238868713379,9.34600830078125e-05,0.08434630185365677,0.50390625,2.0
970,-3.2260820865631104,-6.196176052093506,9.250640869140625e-05,0.08429915457963943,0.5,2.0
971,-3.085571050643921,-6.2802886962890625,9.1552734375e-05,0.08423967659473419,0.5,2.0
972,-2.8256568908691406,-6.230044841766357,9.1552734375e-05,0.08419517427682877,0.5,2.0
973,-3.0344276428222656,-6.174594879150391,9.059906005859375e-05,0.08412390947341919,0.501953125,2.0
974,-2.9155032634735107,-6.29671573638916,8.96453857421875e-05,0.08404264599084854,0.5078125,2.0
975,-3.2547004222869873,-6.257106304168701,8.96453857421875e-05,0.08401300013065338,0.501953125,2.0
976,-3.143808126449585,-6.167920112609863,8.7738037109375e-05,0.08396433293819427,0.505859375,2.0
977,-3.140061855316162,-6.265480995178223,8.7738037109375e-05,0.08390072733163834,0.50390625,2.0
978,-3.169299602508545,-6.292550563812256,8.678436279296875e-05,0.08383546024560928,0.5078947368421053,2.0
979,-3.4063665866851807,-6.2757344245910645,8.58306884765625e-05,0.08376604318618774,0.505859375,2.0
980,-3.016089916229248,-6.293112754821777,8.58306884765625e-05,0.08371607214212418,0.5,2.0
981,-3.445509433746338,-6.283742904663086,8.487701416015625e-05,0.08367869257926941,0.5,2.0
982,-3.173346519470215,-6.214156627655029,8.392333984375e-05,0.08360011875629425,0.513671875,2.0
983,-3.0161097049713135,-6.305973052978516,8.296966552734375e-05,0.08352692425251007,0.5078125,2.0
984,-2.8105344772338867,-6.229867935180664,8.296966552734375e-05,0.08347436040639877,0.5,2.0
985,-2.819002151489258,-6.267375946044922,8.20159912109375e-05,0.08343245834112167,0.50390625,2.0
986,-2.5501365661621094,-6.213055610656738,8.106231689453125e-05,0.08335002511739731,0.5078125,2.0
987,-2.7821130752563477,-6.288137435913086,8.0108642578125e-05,0.08331179618835449,0.5078125,2.0
988,-2.8868508338928223,-6.195303440093994,8.0108642578125e-05,0.08324714750051498,0.501953125,2.0
989,-2.6484475135803223,-6.340005874633789,7.915496826171875e-05,0.08319397270679474,0.5,2.0
990,-2.691328763961792,-6.2423224449157715,7.82012939453125e-05,0.08314666897058487,0.5,2.0
991,-2.788466215133667,-6.246432781219482,7.82012939453125e-05,0.08308437466621399,0.505859375,2.0
992,-2.8719887733459473,-6.28931188583374,7.724761962890625e-05,0.08302775770425797,0.50390625,2.0
993,-3.0453438758850098,-6.2661590576171875,7.62939453125e-05,0.08295560628175735,0.50390625,2.0
994,-3.093208074569702,-6.252155303955078,7.62939453125e-05,0.08288190513849258,0.50390625,2.0
995,-3.206693649291992,-6.222990989685059,7.534027099609375e-05,0.0828484296798706,0.509765625,2.0
996,-3.172585964202881,-6.2242960929870605,7.43865966796875e-05,0.08278584480285645,0.501953125,2.0
997,-3.086641550064087,-6.2581377029418945,7.43865966796875e-05,0.08270234614610672,0.515625,2.0
998,-3.2277307510375977,-6.25010871887207,7.343292236328125e-05,0.0826403945684433,0.5,2.0
999,-3.499685287475586,-6.275273323059082,7.2479248046875e-05,0.08259507268667221,0.50390625,2.0
1000,-3.296809196472168,-6.22769832611084,7.2479248046875e-05,0.08253593742847443,0.5105263157894737,2.0
1001,-3.2952661514282227,-6.193864345550537,7.152557373046875e-05,0.08244717121124268,0.517578125,2.0
1002,-3.6006102561950684,-6.287752151489258,7.05718994140625e-05,0.08240025490522385,0.501953125,2.0
1003,-3.4177231788635254,-6.1922287940979,7.05718994140625e-05,0.08235470950603485,0.5,2.0
1004,-3.3253085613250732,-6.2737202644348145,6.961822509765625e-05,0.08231692016124725,0.50390625,2.0
1005,-3.3051953315734863,-6.205120086669922,6.866455078125e-05,0.08224554359912872,0.509765625,2.0
1006,-3.0657310485839844,-6.208871364593506,6.866455078125e-05,0.08214626461267471,0.501953125,2.0
1007,-3.6302006244659424,-6.23056173324585,6.771087646484375e-05,0.0821126252412796,0.51171875,2.0
1008,-3.1637136936187744,-6.228635787963867,6.67572021484375e-05,0.08209699392318726,0.501953125,2.0
1009,-3.103736639022827,-6.289031982421875,6.67572021484375e-05,0.0820159763097763,0.50390625,2.0
1010,-3.2219204902648926,-6.250670433044434,6.580352783203125e-05,0.08194353431463242,0.50390625,2.0
1011,-3.119408369064331,-6.246776580810547,6.4849853515625e-05,0.0818999856710434,0.5105263157894737,2.0
1012,-3.0837738513946533,-6.2667317390441895,6.4849853515625e-05,0.0818311870098114,0.5,2.0
1013,-2.82919979095459,-6.306509971618652,6.389617919921875e-05,0.08177120983600616,0.5,2.0
1014,-2.9310572147369385,-6.16272497177124,6.389617919921875e-05,0.08174809068441391,0.5,2.0
1015,-2.751702070236206,-6.2269062995910645,6.29425048828125e-05,0.08167014271020889,0.5,2.0
1016,-3.113919496536255,-6.268115520477295,6.29425048828125e-05,0.08158567547798157,0.505859375,2.0
1017,-2.9270613193511963,-6.211841106414795,6.198883056640625e-05,0.08159481734037399,0.5,2.0
1018,-3.0455853939056396,-6.238780975341797,6.103515625e-05,0.08154384791851044,0.501953125,2.0
1019,-3.143770694732666,-6.298365116119385,6.103515625e-05,0.08147671818733215,0.5,2.0
1020,-2.922605037689209,-6.258820056915283,6.008148193359375e-05,0.08139528334140778,0.50390625,2.0
1021,-2.737382411956787,-6.209280014038086,5.91278076171875e-05,0.08136426657438278,0.501953125,2.0
1022,-3.0494883060455322,-6.152271270751953,5.91278076171875e-05,0.08133505284786224,0.5052631578947369,2.0
1023,-2.932680368423462,-6.2043986320495605,5.817413330078125e-05,0.08126221597194672,0.505859375,2.0
1024,-2.8849005699157715,-6.293013095855713,5.7220458984375e-05,0.08117283135652542,0.50390625,2.0
1025,-3.1713852882385254,-6.22706413269043,5.7220458984375e-05,0.08108356595039368,0.5,2.0
1026,-3.1590611934661865,-6.238863945007324,5.626678466796875e-05,0.08105410635471344,0.5078125,2.0
1027,-3.2644073963165283,-6.255228042602539,5.626678466796875e-05,0.08099111169576645,0.5,2.0
1028,-2.90916109085083,-6.226406097412109,5.53131103515625e-05,0.08092207461595535,0.5,2.0
1029,-3.2038631439208984,-6.248499393463135,5.53131103515625e-05,0.08085919916629791,0.5,2.0
1030,-2.9513204097747803,-6.30926513671875,5.435943603515625e-05,0.08080039918422699,0.513671875,2.0
1031,-2.609187364578247,-6.245156288146973,5.340576171875e-05,0.08074066787958145,0.5,2.0
1032,-3.348383665084839,-6.267476558685303,5.340576171875e-05,0.08070184290409088,0.5,2.0
1033,-2.7561264038085938,-6.287455081939697,5.245208740234375e-05,0.0806281566619873,0.5,2.0
1034,-2.874650001525879,-6.279070854187012,5.245208740234375e-05,0.08055208623409271,0.505859375,2.0
1035,-2.773599147796631,-6.202588081359863,5.14984130859375e-05,0.08053245395421982,0.5,2.0
1036,-3.3467214107513428,-6.208022117614746,5.14984130859375e-05,0.08046652376651764,0.5,2.0
1037,-2.779116630554199,-6.343874454498291,5.054473876953125e-05,0.0804249569773674,0.5078125,2.0
1038,-2.9756762981414795,-6.22075080871582,4.9591064453125e-05,0.080357626080513,0.5078125,2.0
1039,-3.3370370864868164,-6.198207378387451,4.9591064453125e-05,0.0802905261516571,0.50390625,2.0
1040,-2.695732593536377,-6.24941873550415,4.863739013671875e-05,0.08022648096084595,0.501953125,2.0
1041,-3.2497785091400146,-6.2904791831970215,4.863739013671875e-05,0.08019638061523438,0.5,2.0
1042,-3.1396379470825195,-6.263477802276611,4.76837158203125e-05,0.08012855798006058,0.501953125,2.0
1043,-2.9777543544769287,-6.248115062713623,4.76837158203125e-05,0.0800125002861023,0.50390625,2.0
1044,-3.182744026184082,-6.319592475891113,4.673004150390625e-05,0.07997293770313263,0.5,2.0
1045,-3.1019115447998047,-6.249382495880127,4.673004150390625e-05,0.07993675768375397,0.5078125,2.0
1046,-3.1877925395965576,-6.1864333152771,4.57763671875e-05,0.07988233119249344,0.5078125,2.0
1047,-2.9158132076263428,-6.209686756134033,4.57763671875e-05,0.07981979101896286,0.5078125,2.0
1048,-2.8253862857818604,-6.234208583831787,4.482269287109375e-05,0.07973511517047882,0.501953125,2.0
1049,-2.9643259048461914,-6.266605377197266,4.482269287109375e-05,0.07971649616956711,0.501953125,2.0
1050,-3.044705867767334,-6.336087703704834,4.38690185546875e-05,0.07967787981033325,0.5,2.0
1051,-2.9170303344726562,-6.22338342666626,4.38690185546875e-05,0.07965655624866486,0.501953125,2.0
1052,-2.958834409713745,-6.2512407302856445,4.291534423828125e-05,0.07959017902612686,0.5,2.0
1053,-2.61706805229187,-6.33506441116333,4.291534423828125e-05,0.0795135647058487,0.505859375,2.0
1054,-2.734243869781494,-6.2891154289245605,4.1961669921875e-05,0.07944510132074356,0.51171875,2.0
1055,-3.133002281188965,-6.238144397735596,4.1961669921875e-05,0.07940664887428284,0.5026315789473684,2.0
1056,-2.8804616928100586,-6.223519802093506,4.100799560546875e-05,0.07935349643230438,0.50390625,2.0
1057,-2.7591543197631836,-6.1960320472717285,4.00543212890625e-05,0.07924919575452805,0.5,2.0
1058,-2.8295135498046875,-6.160313129425049,4.00543212890625e-05,0.07920187711715698,0.50390625,2.0
1059,-3.0271904468536377,-6.261007785797119,4.00543212890625e-05,0.07917901128530502,0.5078125,2.0
1060,-2.749547004699707,-6.300933837890625,3.910064697265625e-05,0.07913735508918762,0.505859375,2.0
1061,-2.907456398010254,-6.300975322723389,3.814697265625e-05,0.07906708866357803,0.51171875,2.0
1062,-3.137529134750366,-6.27093505859375,3.814697265625e-05,0.07896602898836136,0.501953125,2.0
1063,-3.112760305404663,-6.194677352905273,3.814697265625e-05,0.07889304310083389,0.501953125,2.0
1064,-3.018568992614746,-6.210899353027344,3.814697265625e-05,0.0788588896393776,0.509765625,2.0
1065,-3.165911912918091,-6.26753044128418,3.719329833984375e-05,0.07882199436426163,0.50390625,2.0
1066,-3.318164587020874,-6.266486644744873,3.62396240234375e-05,0.07874760776758194,0.5052631578947369,2.0
1067,-2.9895217418670654,-6.207712173461914,3.62396240234375e-05,0.0786641538143158,0.50390625,2.0
1068,-3.1132304668426514,-6.278249740600586,3.62396240234375e-05,0.07862479984760284,0.5,2.0
1069,-3.176492214202881,-6.228290557861328,3.528594970703125e-05,0.07858366519212723,0.50390625,2.0
1070,-3.278744697570801,-6.174699783325195,3.4332275390625e-05,0.07853130996227264,0.5,2.0
1071,-3.2436816692352295,-6.23423957824707,3.4332275390625e-05,0.07846405357122421,0.5,2.0
1072,-3.228799819946289,-6.273069858551025,3.4332275390625e-05,0.07837601006031036,0.51171875,2.0
1073,-3.1774115562438965,-6.227239608764648,3.337860107421875e-05,0.07834505289793015,0.505859375,2.0
1074,-3.480281352996826,-6.206206798553467,3.337860107421875e-05,0.0783105418086052,0.501953125,2.0
1075,-2.8401806354522705,-6.274013042449951,3.24249267578125e-05,0.0782376304268837,0.5,2.0
1076,-3.2322492599487305,-6.180220603942871,3.24249267578125e-05,0.07816978543996811,0.505859375,2.0
1077,-3.296229839324951,-6.2060089111328125,3.24249267578125e-05,0.0780908539891243,0.5078947368421053,2.0
1078,-2.9020676612854004,-6.3006463050842285,3.147125244140625e-05,0.07803694903850555,0.5,2.0
1079,-3.3320412635803223,-6.260812759399414,3.0517578125e-05,0.07799654453992844,0.5,2.0
1080,-3.1685471534729004,-6.198893070220947,3.0517578125e-05,0.0779283344745636,0.50390625,2.0
1081,-3.0850846767425537,-6.253610134124756,3.0517578125e-05,0.07787258923053741,0.50390625,2.0
1082,-2.953700304031372,-6.210536956787109,2.956390380859375e-05,0.07779624313116074,0.501953125,2.0
1083,-3.169062614440918,-6.334366321563721,2.956390380859375e-05,0.077769435942173,0.5078125,2.0
1084,-2.883176803588867,-6.26908016204834,2.956390380859375e-05,0.07773695141077042,0.501953125,2.0
1085,-2.818265438079834,-6.184588432312012,2.86102294921875e-05,0.07769689708948135,0.50390625,2.0
1086,-2.822890520095825,-6.181198596954346,2.86102294921875e-05,0.07762374728918076,0.50390625,2.0
1087,-3.1542978286743164,-6.240508556365967,2.86102294921875e-05,0.07752470672130585,0.505859375,2.0
1088,-2.6933252811431885,-6.247721195220947,2.765655517578125e-05,0.07744927704334259,0.5,2.0
1089,-2.588137626647949,-6.26585054397583,2.765655517578125e-05,0.07741742581129074,0.50390625,2.0
1090,-2.8531768321990967,-6.211235523223877,2.6702880859375e-05,0.07737615704536438,0.5,2.0
1091,-2.971597909927368,-6.26784086227417,2.6702880859375e-05,0.07729779183864594,0.5,2.0
1092,-2.7448787689208984,-6.248294353485107,2.6702880859375e-05,0.07722770422697067,0.501953125,2.0
1093,-2.691847801208496,-6.284948348999023,2.574920654296875e-05,0.0771729126572609,0.50390625,2.0
1094,-2.781296730041504,-6.191407680511475,2.574920654296875e-05,0.07711867988109589,0.509765625,2.0
1095,-2.786745548248291,-6.2520341873168945,2.47955322265625e-05,0.07704854011535645,0.5,2.0
1096,-2.9689106941223145,-6.353518009185791,2.47955322265625e-05,0.07700104266405106,0.501953125,2.0
1097,-2.9782822132110596,-6.192955017089844,2.47955322265625e-05,0.07695019245147705,0.505859375,2.0
1098,-3.0518569946289062,-6.2286577224731445,2.384185791015625e-05,0.07688938081264496,0.5,2.0
1099,-2.908388137817383,-6.249531269073486,2.384185791015625e-05,0.07682746648788452,0.5052631578947369,2.0
1100,-2.6006717681884766,-6.238597869873047,2.384185791015625e-05,0.07678817212581635,0.501953125,2.0
1101,-3.0742571353912354,-6.323784351348877,2.288818359375e-05,0.07674730569124222,0.5,2.0
1102,-3.0090832710266113,-6.250894069671631,2.288818359375e-05,0.07669708877801895,0.50390625,2.0
1103,-3.1323649883270264,-6.1977972984313965,2.193450927734375e-05,0.07660102844238281,0.501953125,2.0
1104,-2.8017842769622803,-6.203274726867676,2.193450927734375e-05,0.07654180377721786,0.505859375,2.0
1105,-3.0841965675354004,-6.314911365509033,2.193450927734375e-05,0.0765153244137764,0.50390625,2.0
1106,-3.158299684524536,-6.190086364746094,2.09808349609375e-05,0.07647906243801117,0.5078125,2.0
1107,-3.244218111038208,-6.24135160446167,2.09808349609375e-05,0.07641646265983582,0.501953125,2.0
1108,-2.8829667568206787,-6.273308753967285,2.09808349609375e-05,0.076370969414711,0.50390625,2.0
1109,-3.1359024047851562,-6.1806111335754395,2.09808349609375e-05,0.07630586624145508,0.501953125,2.0
1110,-3.117943286895752,-6.232903957366943,2.002716064453125e-05,0.07622044533491135,0.5078947368421053,2.0
1111,-2.9797115325927734,-6.2210540771484375,2.002716064453125e-05,0.07618819177150726,0.505859375,2.0
1112,-2.9538533687591553,-6.316678047180176,1.9073486328125e-05,0.07614289969205856,0.5,2.0
1113,-3.1180219650268555,-6.227461814880371,1.9073486328125e-05,0.07610337436199188,0.501953125,2.0
1114,-3.026803731918335,-6.2139716148376465,1.9073486328125e-05,0.07603376358747482,0.5,2.0
1115,-2.9777729511260986,-6.267161846160889,1.9073486328125e-05,0.07595431804656982,0.5,2.0
1116,-2.9320216178894043,-6.24259614944458,1.811981201171875e-05,0.07587609440088272,0.5,2.0
1117,-2.8320775032043457,-6.265168190002441,1.811981201171875e-05,0.07583093643188477,0.50390625,2.0
1118,-2.9584600925445557,-6.243657112121582,1.71661376953125e-05,0.07581395655870438,0.50390625,2.0
1119,-2.809499502182007,-6.289261817932129,1.71661376953125e-05,0.07576946914196014,0.5,2.0
1120,-2.8647711277008057,-6.219997882843018,1.71661376953125e-05,0.07569563388824463,0.50390625,2.0
1121,-2.83160138130188,-6.182044506072998,1.71661376953125e-05,0.07561182230710983,0.5,2.0
1122,-2.715918779373169,-6.258631706237793,1.621246337890625e-05,0.07554259151220322,0.5,2.0
1123,-2.9033780097961426,-6.225554466247559,1.621246337890625e-05,0.07550998032093048,0.5078125,2.0
1124,-3.0071728229522705,-6.25044059753418,1.52587890625e-05,0.07548060268163681,0.5,2.0
1125,-3.007810115814209,-6.241539478302002,1.52587890625e-05,0.07541073113679886,0.5,2.0
1126,-3.1454403400421143,-6.284247398376465,1.52587890625e-05,0.07534653693437576,0.5,2.0
1127,-3.000365734100342,-6.254874229431152,1.52587890625e-05,0.07528939098119736,0.501953125,2.0
1128,-2.7562077045440674,-6.2226128578186035,1.52587890625e-05,0.07521836459636688,0.50390625,2.0
1129,-3.382736921310425,-6.1691436767578125,1.430511474609375e-05,0.07516217976808548,0.513671875,2.0
1130,-3.2011780738830566,-6.2820892333984375,1.430511474609375e-05,0.07509955763816833,0.509765625,2.0
1131,-3.27057147026062,-6.322845458984375,1.33514404296875e-05,0.07503451406955719,0.509765625,2.0
1132,-3.363480567932129,-6.259757995605469,1.33514404296875e-05,0.07499974966049194,0.5052631578947369,2.0
1133,-3.3035709857940674,-6.254021167755127,1.33514404296875e-05,0.07494945824146271,0.5,2.0
1134,-3.1724693775177,-6.254279613494873,1.33514404296875e-05,0.07488387823104858,0.501953125,2.0
1135,-3.122393846511841,-6.201376438140869,1.239776611328125e-05,0.07480992376804352,0.5,2.0
1136,-3.096696376800537,-6.178144931793213,1.239776611328125e-05,0.07476609945297241,0.505859375,2.0
1137,-3.0966110229492188,-6.271238803863525,1.239776611328125e-05,0.07471834123134613,0.501953125,2.0
1138,-2.811288595199585,-6.272655487060547,1.1444091796875e-05,0.07463973760604858,0.501953125,2.0
1139,-2.9107394218444824,-6.22247838973999,1.1444091796875e-05,0.07458677887916565,0.5,2.0
1140,-2.5154292583465576,-6.2358598709106445,1.1444091796875e-05,0.07454937696456909,0.5,2.0
1141,-2.605020761489868,-6.256200790405273,1.1444091796875e-05,0.07448645681142807,0.5,2.0
1142,-2.3014578819274902,-6.271607875823975,1.1444091796875e-05,0.07442297041416168,0.5,2.0
1143,-2.5538909435272217,-6.232448577880859,1.049041748046875e-05,0.07437022775411606,0.5078947368421053,2.0
1144,-2.5948429107666016,-6.268917083740234,1.1444091796875e-05,0.07430343329906464,0.5,2.0
1145,-2.649893283843994,-6.295608043670654,1.049041748046875e-05,0.07424473762512207,0.5,2.0
1146,-2.564561128616333,-6.204458236694336,1.049041748046875e-05,0.07418815046548843,0.50390625,2.0
1147,-2.4020469188690186,-6.2456159591674805,1.049041748046875e-05,0.07412531226873398,0.50390625,2.0
1148,-2.6155073642730713,-6.210970878601074,9.5367431640625e-06,0.07407679408788681,0.509765625,2.0
1149,-2.906524896621704,-6.222428321838379,9.5367431640625e-06,0.07402462512254715,0.5,2.0
1150,-3.0254619121551514,-6.233894348144531,9.5367431640625e-06,0.07397418469190598,0.5,2.0
1151,-2.9125728607177734,-6.235726356506348,9.5367431640625e-06,0.0739188864827156,0.5,2.0
1152,-3.0304133892059326,-6.266784191131592,9.5367431640625e-06,0.07385485619306564,0.50390625,2.0
1153,-3.4319908618927,-6.185579776763916,8.58306884765625e-06,0.07380854338407516,0.50390625,2.0
1154,-3.1717610359191895,-6.284811019897461,8.58306884765625e-06,0.07376094162464142,0.5026315789473684,2.0
1155,-3.4112002849578857,-6.254234790802002,8.58306884765625e-06,0.07368552684783936,0.501953125,2.0
1156,-3.263521432876587,-6.245117664337158,8.58306884765625e-06,0.0736372172832489,0.5,2.0
1157,-3.326317310333252,-6.221592426300049,7.62939453125e-06,0.0736016258597374,0.509765625,2.0
1158,-2.971860647201538,-6.1580119132995605,7.62939453125e-06,0.07354050129652023,0.505859375,2.0
1159,-3.0742428302764893,-6.253744602203369,7.62939453125e-06,0.07347960025072098,0.501953125,2.0
1160,-3.16591739654541,-6.1666388511657715,7.62939453125e-06,0.0734274610877037,0.501953125,2.0
1161,-3.130610704421997,-6.199654579162598,7.62939453125e-06,0.07338026165962219,0.50390625,2.0
1162,-2.925949811935425,-6.259276866912842,6.67572021484375e-06,0.07332327961921692,0.5,2.0
1163,-3.1186699867248535,-6.263274669647217,6.67572021484375e-06,0.07326578348875046,0.505859375,2.0
1164,-2.733234167098999,-6.188271522521973,6.67572021484375e-06,0.07319768518209457,0.505859375,2.0
1165,-3.1832311153411865,-6.3108744621276855,6.67572021484375e-06,0.07315033674240112,0.5,2.0
1166,-2.771888017654419,-6.284533977508545,6.67572021484375e-06,0.07312352955341339,0.509765625,2.0
1167,-2.6700103282928467,-6.191543102264404,6.67572021484375e-06,0.07309085130691528,0.501953125,2.0
1168,-2.7711422443389893,-6.265799045562744,5.7220458984375e-06,0.07303989678621292,0.50390625,2.0
1169,-2.981384515762329,-6.194494247436523,5.7220458984375e-06,0.07294493168592453,0.5078125,2.0
1170,-2.8833868503570557,-6.176019191741943,5.7220458984375e-06,0.07289325445890427,0.501953125,2.0
1171,-2.904073715209961,-6.2665791511535645,5.7220458984375e-06,0.07287745177745819,0.505859375,2.0
1172,-2.656933307647705,-6.249353885650635,5.7220458984375e-06,0.07283613830804825,0.5,2.0
1173,-3.162092924118042,-6.237001419067383,4.76837158203125e-06,0.07274740934371948,0.505859375,2.0
1174,-3.137974262237549,-6.295986175537109,4.76837158203125e-06,0.07265064120292664,0.50390625,2.0
1175,-2.859926223754883,-6.255441188812256,4.76837158203125e-06,0.07261519134044647,0.50390625,2.0
1176,-2.997750759124756,-6.259042263031006,4.76837158203125e-06,0.07255947589874268,0.5,2.0
1177,-3.0480897426605225,-6.226248741149902,4.76837158203125e-06,0.07251418381929398,0.5078125,2.0
1178,-2.848299980163574,-6.278834819793701,3.814697265625e-06,0.0724586620926857,0.501953125,2.0
1179,-3.190354824066162,-6.229518413543701,4.76837158203125e-06,0.07238676398992538,0.5078125,2.0
1180,-2.812983751296997,-6.2707319259643555,3.814697265625e-06,0.07236021012067795,0.509765625,2.0
1181,-2.772031545639038,-6.271364212036133,3.814697265625e-06,0.07232030481100082,0.505859375,2.0
1182,-3.2813878059387207,-6.178713798522949,3.814697265625e-06,0.07224065065383911,0.5,2.0
1183,-2.675259590148926,-6.205205917358398,3.814697265625e-06,0.07217361032962799,0.5,2.0
1184,-2.94854474067688,-6.245596408843994,3.814697265625e-06,0.07213849574327469,0.501953125,2.0
1185,-2.9733493328094482,-6.3145012855529785,3.814697265625e-06,0.07205627113580704,0.509765625,2.0
1186,-2.6137547492980957,-6.237497806549072,3.814697265625e-06,0.07201047986745834,0.50390625,2.0
1187,-2.8503835201263428,-6.240988731384277,2.86102294921875e-06,0.07197210937738419,0.5,2.0
1188,-2.8996975421905518,-6.250503063201904,3.814697265625e-06,0.0719168484210968,0.501953125,2.0
1189,-2.9177961349487305,-6.217554092407227,2.86102294921875e-06,0.07185819745063782,0.50390625,2.0
1190,-3.0189356803894043,-6.283614635467529,2.86102294921875e-06,0.07177217304706573,0.505859375,2.0
1191,-3.127227783203125,-6.391933441162109,2.86102294921875e-06,0.0717163234949112,0.5,2.0
1192,-2.7616045475006104,-6.252064228057861,2.86102294921875e-06,0.07168956100940704,0.501953125,2.0
1193,-2.46159029006958,-6.265705585479736,2.86102294921875e-06,0.07163677364587784,0.5078125,2.0
1194,-3.0436110496520996,-6.2590718269348145,1.9073486328125e-06,0.07157588005065918,0.5,2.0
1195,-2.7964158058166504,-6.1644182205200195,1.9073486328125e-06,0.07151473313570023,0.5,2.0
1196,-2.917752981185913,-6.2200236320495605,1.9073486328125e-06,0.07147090137004852,0.5,2.0
1197,-2.913588285446167,-6.281054973602295,1.9073486328125e-06,0.0713978037238121,0.501953125,2.0
1198,-2.881021022796631,-6.17000150680542,1.9073486328125e-06,0.0713476687669754,0.5078947368421053,2.0
1199,-3.154310464859009,-6.229798793792725,1.9073486328125e-06,0.07129434496164322,0.50390625,2.0
1200,-2.9448964595794678,-6.216357231140137,1.9073486328125e-06,0.07121448218822479,0.5,2.0
1201,-2.8092238903045654,-6.2952985763549805,1.9073486328125e-06,0.07117806375026703,0.5078125,2.0
1202,-2.975780963897705,-6.280131816864014,1.9073486328125e-06,0.07110850512981415,0.50390625,2.0
1203,-3.012600898742676,-6.238184452056885,1.9073486328125e-06,0.07107564806938171,0.50390625,2.0
1204,-3.0336925983428955,-6.165300369262695,1.9073486328125e-06,0.07101680338382721,0.5,2.0
1205,-2.957933187484741,-6.232549667358398,1.9073486328125e-06,0.07097682356834412,0.501953125,2.0
1206,-2.8736987113952637,-6.184517860412598,1.9073486328125e-06,0.07091150432825089,0.5078125,2.0
1207,-2.9382317066192627,-6.222119331359863,1.9073486328125e-06,0.07085566967725754,0.51171875,2.0
1208,-3.0032882690429688,-6.235923767089844,9.5367431640625e-07,0.0708027333021164,0.50390625,2.0
1209,-3.053140640258789,-6.217138767242432,9.5367431640625e-07,0.07073836028575897,0.5,2.0
1210,-3.081636428833008,-6.186243534088135,9.5367431640625e-07,0.07068182528018951,0.501953125,2.0
1211,-3.1413462162017822,-6.225418567657471,9.5367431640625e-07,0.07064302265644073,0.5,2.0
1212,-3.170886754989624,-6.273792266845703,9.5367431640625e-07,0.07059571146965027,0.5,2.0
1213,-3.257819414138794,-6.301242351531982,9.5367431640625e-07,0.07055418193340302,0.51171875,2.0
1214,-2.843207359313965,-6.228855133056641,9.5367431640625e-07,0.0705186054110527,0.501953125,2.0
1215,-3.061128854751587,-6.236940383911133,9.5367431640625e-07,0.07044890522956848,0.5,2.0
1216,-2.9583663940429688,-6.255533695220947,9.5367431640625e-07,0.07038833200931549,0.5,2.0
1217,-2.7968478202819824,-6.199066162109375,9.5367431640625e-07,0.07032676786184311,0.505859375,2.0
1218,-2.9714481830596924,-6.2339677810668945,9.5367431640625e-07,0.0702747106552124,0.509765625,2.0
1219,-3.0797488689422607,-6.241191864013672,0.0,0.07020620256662369,0.505859375,2.0
1220,-2.873526096343994,-6.347903728485107,0.0,0.07013654708862305,0.5,2.0
1221,-2.7975337505340576,-6.324855804443359,0.0,0.07010944932699203,0.5,2.0
1222,-2.9212827682495117,-6.275967121124268,0.0,0.07005739212036133,0.51171875,2.0
1223,-2.9311869144439697,-6.213791847229004,0.0,0.06999989598989487,0.5078125,2.0
1224,-2.959354877471924,-6.184380531311035,0.0,0.06992845982313156,0.50390625,2.0
1225,-2.7266578674316406,-6.294562339782715,0.0,0.06987909972667694,0.5,2.0
1226,-2.841235399246216,-6.306953430175781,0.0,0.06986377388238907,0.5078125,2.0
1227,-2.9701125621795654,-6.2226786613464355,0.0,0.0698312446475029,0.505859375,2.0
1228,-2.9040091037750244,-6.209167003631592,0.0,0.06975538283586502,0.50390625,2.0
1229,-3.0884850025177,-6.210017204284668,0.0,0.06965109705924988,0.50390625,2.0
1230,-2.925333261489868,-6.177785873413086,0.0,0.06963445246219635,0.501953125,2.0
1231,-3.104525327682495,-6.278475761413574,0.0,0.06960586458444595,0.5078947368421053,2.0
1232,-3.058058977127075,-6.208259105682373,0.0,0.0695674791932106,0.50390625,2.0
1233,-3.0711066722869873,-6.312166690826416,0.0,0.06950193643569946,0.501953125,2.0
1234,-3.2710862159729004,-6.254971981048584,0.0,0.06940414011478424,0.505859375,2.0
1235,-3.1081807613372803,-6.255165100097656,0.0,0.06934017688035965,0.50390625,2.0
1236,-3.1798202991485596,-6.3324151039123535,0.0,0.06931488960981369,0.501953125,2.0
1237,-2.936720848083496,-6.273139476776123,0.0,0.06924904137849808,0.501953125,2.0
1238,-3.0725350379943848,-6.2443437576293945,0.0,0.06918898224830627,0.501953125,2.0
1239,-2.982917070388794,-6.172953128814697,0.0,0.06914107501506805,0.501953125,2.0
1240,-3.0061397552490234,-6.212752819061279,0.0,0.06907212734222412,0.501953125,2.0
1241,-2.834529399871826,-6.21924352645874,0.0,0.06902766972780228,0.50390625,2.0
1242,-2.922442674636841,-6.300990581512451,0.0,0.06897410750389099,0.5,2.0
1243,-3.1404247283935547,-6.115030765533447,0.0,0.06892099976539612,0.505859375,2.0
1244,-3.16973614692688,-6.197652816772461,0.0,0.0688662901520729,0.501953125,2.0
1245,-3.192513942718506,-6.267947196960449,0.0,0.06881891936063766,0.50390625,2.0
1246,-3.1391539573669434,-6.2803568840026855,0.0,0.06874269992113113,0.509765625,2.0
1247,-3.3926751613616943,-6.260995388031006,0.0,0.06870004534721375,0.50390625,2.0
1248,-3.3961167335510254,-6.209285736083984,0.0,0.06867372244596481,0.5,2.0
1249,-3.3363723754882812,-6.237010955810547,0.0,0.06861197203397751,0.501953125,2.0
1250,-3.0882186889648438,-6.2280097007751465,0.0,0.06851830333471298,0.505859375,2.0
1251,-3.23138427734375,-6.36845064163208,0.0,0.06848865747451782,0.5078125,2.0
1252,-3.1601481437683105,-6.170598030090332,0.0,0.06842543929815292,0.501953125,2.0
1253,-3.274388074874878,-6.225257396697998,0.0,0.06837249547243118,0.5026315789473684,2.0
1254,-3.035465955734253,-6.3167524337768555,0.0,0.06834468245506287,0.50390625,2.0
1255,-2.7269694805145264,-6.2259674072265625,0.0,0.06829244643449783,0.5,2.0
1256,-2.9854025840759277,-6.226995944976807,0.0,0.06824445724487305,0.5,2.0
1257,-2.6398823261260986,-6.2877702713012695,0.0,0.06818511337041855,0.5078125,2.0
1258,-2.8706002235412598,-6.279935359954834,0.0,0.0681285560131073,0.50390625,2.0
1259,-2.833918333053589,-6.284350395202637,0.0,0.06809424608945847,0.501953125,2.0
1260,-2.722142219543457,-6.224216461181641,0.0,0.06806644052267075,0.5,2.0
1261,-2.7493350505828857,-6.217602729797363,0.0,0.0679897591471672,0.5078125,2.0
1262,-2.985698699951172,-6.179424285888672,0.0,0.06790311634540558,0.50390625,2.0
1263,-3.052858352661133,-6.2833709716796875,0.0,0.0678977370262146,0.5,2.0
1264,-3.189253807067871,-6.266640663146973,0.0,0.06784996390342712,0.5026315789473684,2.0
1265,-3.189457416534424,-6.31237268447876,0.0,0.06779783219099045,0.50390625,2.0
1266,-3.0703930854797363,-6.254583358764648,0.0,0.06773076951503754,0.5,2.0
1267,-3.1196091175079346,-6.241582870483398,0.0,0.06763207167387009,0.5,2.0
1268,-2.8228583335876465,-6.195775032043457,0.0,0.06758343428373337,0.501953125,2.0
1269,-3.6774017810821533,-6.295910358428955,0.0,0.06755201518535614,0.51171875,2.0
1270,-3.17244291305542,-6.2194366455078125,0.0,0.06749448925256729,0.50390625,2.0
1271,-3.4117660522460938,-6.243565082550049,0.0,0.06742601096630096,0.501953125,2.0
1272,-3.146761178970337,-6.2126898765563965,0.0,0.06735462695360184,0.501953125,2.0
1273,-3.2062716484069824,-6.215012073516846,0.0,0.0672968402504921,0.5,2.0
1274,-3.4750168323516846,-6.161024570465088,0.0,0.0672663003206253,0.5,2.0
1275,-3.160865306854248,-6.36216402053833,0.0,0.06721361726522446,0.5,2.0
1276,-3.044630527496338,-6.196896076202393,0.0,0.06713633239269257,0.509765625,2.0
1277,-3.4378678798675537,-6.243573188781738,0.0,0.06707903742790222,0.501953125,2.0
1278,-3.2644283771514893,-6.202369213104248,0.0,0.06705229729413986,0.50390625,2.0
1279,-2.993222236633301,-6.224360942840576,0.0,0.06699428707361221,0.505859375,2.0
1280,-3.0748953819274902,-6.250194549560547,0.0,0.0669245719909668,0.5078125,2.0
1281,-3.134817600250244,-6.307793140411377,0.0,0.06688199192285538,0.5,2.0
1282,-3.0416929721832275,-6.276847839355469,0.0,0.06682164967060089,0.50390625,2.0
1283,-2.6622567176818848,-6.305238723754883,0.0,0.06679029762744904,0.5078125,2.0
1284,-2.9120070934295654,-6.224708557128906,0.0,0.06674801558256149,0.501953125,2.0
1285,-3.004520893096924,-6.282955646514893,0.0,0.06669016927480698,0.513671875,2.0
1286,-3.116332769393921,-6.2195000648498535,0.0,0.06662586331367493,0.5052631578947369,2.0
1287,-3.063803195953369,-6.271596431732178,0.0,0.06659159809350967,0.50390625,2.0
1288,-3.0041990280151367,-6.259964942932129,0.0,0.06655345857143402,0.5,2.0
1289,-3.2863757610321045,-6.206428050994873,0.0,0.06648219376802444,0.5078125,2.0
1290,-2.817660093307495,-6.160816192626953,0.0,0.06642153114080429,0.5,2.0
1291,-3.147279739379883,-6.282416343688965,0.0,0.06636114418506622,0.50390625,2.0
1292,-3.1950929164886475,-6.260660648345947,0.0,0.06631959974765778,0.5,2.0
1293,-2.994333505630493,-6.193911075592041,0.0,0.06626960635185242,0.5,2.0
1294,-3.0205886363983154,-6.294801235198975,0.0,0.06619352102279663,0.50390625,2.0
1295,-3.1827993392944336,-6.267470359802246,0.0,0.06613853573799133,0.501953125,2.0
1296,-3.2024290561676025,-6.230154991149902,0.0,0.0661129429936409,0.5,2.0
1297,-2.8189799785614014,-6.331729412078857,0.0,0.06605195254087448,0.5026315789473684,2.0
1298,-3.0373661518096924,-6.238946914672852,0.0,0.06597885489463806,0.521484375,2.0
1299,-2.887695074081421,-6.201283931732178,0.0,0.06593611091375351,0.501953125,2.0
1300,-3.108933925628662,-6.247971057891846,0.0,0.06591618806123734,0.505859375,2.0
1301,-2.7876462936401367,-6.2187066078186035,0.0,0.06585192680358887,0.501953125,2.0
1302,-2.852278709411621,-6.232950210571289,0.0,0.06577408313751221,0.5078125,2.0
1303,-2.989443063735962,-6.218010425567627,0.0,0.06577446311712265,0.50390625,2.0
1304,-2.766263961791992,-6.2955121994018555,0.0,0.06573579460382462,0.5,2.0
1305,-2.840303421020508,-6.251960754394531,0.0,0.06566940248012543,0.50390625,2.0
1306,-3.484259843826294,-6.2517781257629395,0.0,0.06557182222604752,0.51171875,2.0
1307,-2.896714210510254,-6.306925296783447,0.0,0.06552622467279434,0.50390625,2.0
1308,-3.242161512374878,-6.251828670501709,0.0,0.06551197916269302,0.5026315789473684,2.0
1309,-3.008571147918701,-6.302102088928223,0.0,0.06544921547174454,0.5,2.0
1310,-3.140840768814087,-6.1983771324157715,0.0,0.0653456598520279,0.50390625,2.0
1311,-3.348013401031494,-6.247842788696289,0.0,0.06531387567520142,0.50390625,2.0
1312,-3.6311566829681396,-6.2559309005737305,0.0,0.06530191749334335,0.5078125,2.0
1313,-3.589787483215332,-6.339871883392334,0.0,0.0652332678437233,0.5078125,2.0
1314,-3.1483449935913086,-6.228851795196533,0.0,0.06513038277626038,0.5,2.0
1315,-3.732487440109253,-6.217568397521973,0.0,0.06514783203601837,0.505859375,2.0
1316,-3.0905518531799316,-6.25258207321167,0.0,0.06513585895299911,0.501953125,2.0
1317,-3.4840235710144043,-6.2690300941467285,0.0,0.06506951153278351,0.505859375,2.0
1318,-3.116044044494629,-6.257221698760986,0.0,0.06496506929397583,0.50390625,2.0
1319,-3.258204936981201,-6.233294486999512,0.0,0.06490060687065125,0.5,2.0
1320,-3.2060205936431885,-6.192939281463623,0.0,0.06489253044128418,0.50390625,2.0
1321,-3.0349814891815186,-6.278497219085693,0.0,0.06483671069145203,0.5,2.0
1322,-2.9534077644348145,-6.2480292320251465,0.0,0.0647418424487114,0.5,2.0
1323,-3.1894075870513916,-6.182479381561279,0.0,0.06469537317752838,0.50390625,2.0
1324,-2.9437122344970703,-6.278416633605957,0.0,0.06467144936323166,0.5,2.0
1325,-3.0270209312438965,-6.2534990310668945,0.0,0.06461261957883835,0.5078125,2.0
1326,-2.9336650371551514,-6.26270055770874,0.0,0.0645705983042717,0.501953125,2.0
1327,-2.9481256008148193,-6.1885271072387695,0.0,0.06450144201517105,0.5,2.0
1328,-3.0672497749328613,-6.246036529541016,0.0,0.06442376971244812,0.501953125,2.0
1329,-3.106466770172119,-6.2899346351623535,0.0,0.06442301720380783,0.509765625,2.0
1330,-3.0391228199005127,-6.260690212249756,0.0,0.0643906369805336,0.5026315789473684,2.0
1331,-3.01936411857605,-6.263215065002441,0.0,0.06433548778295517,0.501953125,2.0
1332,-3.0079174041748047,-6.235386848449707,0.0,0.0642380639910698,0.509765625,2.0
1333,-3.0376851558685303,-6.259683609008789,0.0,0.06419836729764938,0.505859375,2.0
1334,-2.901634454727173,-6.288280487060547,0.0,0.06418614834547043,0.505859375,2.0
1335,-2.9510536193847656,-6.219913482666016,0.0,0.06412967294454575,0.5,2.0
1336,-2.885030508041382,-6.239448547363281,0.0,0.06405236572027206,0.515625,2.0
1337,-2.787252426147461,-6.197190284729004,0.0,0.06395889818668365,0.505859375,2.0
1338,-2.8871476650238037,-6.278617858886719,0.0,0.06391100585460663,0.501953125,2.0
1339,-3.0095160007476807,-6.345773220062256,0.0,0.06388091295957565,0.50390625,2.0
1340,-2.8199586868286133,-6.281301021575928,0.0,0.06383597105741501,0.5,2.0
1341,-2.6458325386047363,-6.240545749664307,0.0,0.06378629803657532,0.5026315789473684,2.0
1342,-3.262214183807373,-6.240272045135498,0.0,0.0637119859457016,0.5078125,2.0
1343,-2.9564614295959473,-6.2795329093933105,0.0,0.06365180760622025,0.509765625,2.0
1344,-2.8477251529693604,-6.231664180755615,0.0,0.0635867565870285,0.5,2.0
1345,-3.1189849376678467,-6.208373069763184,0.0,0.06353645771741867,0.50390625,2.0
1346,-3.033690929412842,-6.2644453048706055,0.0,0.06351694464683533,0.501953125,2.0
1347,-3.3753151893615723,-6.207500457763672,0.0,0.06346204876899719,0.501953125,2.0
1348,-2.814663887023926,-6.272273063659668,0.0,0.06338870525360107,0.505859375,2.0
1349,-2.9750161170959473,-6.283975601196289,0.0,0.06336140632629395,0.5,2.0
1350,-3.314889430999756,-6.225186824798584,0.0,0.06331490725278854,0.509765625,2.0
1351,-3.2868168354034424,-6.268477439880371,0.0,0.06325367838144302,0.5,2.0
1352,-3.33746600151062,-6.231222629547119,0.0,0.06321017444133759,0.5131578947368421,2.0
1353,-3.092195987701416,-6.176856517791748,0.0,0.06316971033811569,0.501953125,2.0
1354,-3.210219144821167,-6.263789653778076,0.0,0.06311769038438797,0.505859375,2.0
1355,-2.928257703781128,-6.26934814453125,0.0,0.06307320296764374,0.51171875,2.0
1356,-3.138986825942993,-6.271085262298584,0.0,0.06301741302013397,0.50390625,2.0
1357,-2.980717658996582,-6.239492893218994,0.0,0.0629662498831749,0.5,2.0
1358,-3.264561414718628,-6.2064409255981445,0.0,0.06292427331209183,0.501953125,2.0
1359,-2.9105682373046875,-6.27933931350708,0.0,0.06286975741386414,0.5,2.0
1360,-2.845867156982422,-6.250328063964844,0.0,0.06280709058046341,0.50390625,2.0
1361,-2.9926698207855225,-6.1886162757873535,0.0,0.06277334690093994,0.501953125,2.0
1362,-2.7988131046295166,-6.237951755523682,0.0,0.06270668655633926,0.5,2.0
1363,-2.81659197807312,-6.3193864822387695,0.0,0.06261873245239258,0.5026315789473684,2.0
1364,-2.860304832458496,-6.2370195388793945,0.0,0.06257840991020203,0.501953125,2.0
1365,-2.7547686100006104,-6.210599899291992,0.0,0.06251338869333267,0.501953125,2.0
1366,-2.903534173965454,-6.223912239074707,0.0,0.06250707060098648,0.501953125,2.0
1367,-2.754619598388672,-6.191082954406738,0.0,0.06246132403612137,0.505859375,2.0
1368,-3.388885259628296,-6.281789302825928,0.0,0.0623813234269619,0.5,2.0
1369,-3.158029079437256,-6.2370219230651855,0.0,0.06232680380344391,0.509765625,2.0
1370,-2.8824501037597656,-6.197725772857666,0.0,0.06226924806833267,0.5,2.0
1371,-3.3329334259033203,-6.272387504577637,0.0,0.0621967650949955,0.5,2.0
1372,-3.3038694858551025,-6.176350116729736,0.0,0.06215226277709007,0.501953125,2.0
1373,-3.271104574203491,-6.2078094482421875,0.0,0.062118999660015106,0.5078125,2.0
1374,-3.523880958557129,-6.240435600280762,0.0,0.06205663084983826,0.5026315789473684,2.0
1375,-3.449336051940918,-6.256625652313232,0.0,0.06202216073870659,0.5,2.0
1376,-3.4347984790802,-6.237056255340576,0.0,0.06198485568165779,0.505859375,2.0
1377,-3.340683698654175,-6.240911960601807,0.0,0.06189773231744766,0.5,2.0
1378,-3.0290307998657227,-6.220608711242676,0.0,0.06185769662261009,0.5,2.0
1379,-3.250382423400879,-6.299439907073975,0.0,0.061835192143917084,0.5,2.0
1380,-3.0856449604034424,-6.22106409072876,0.0,0.06175569072365761,0.5,2.0
1381,-3.1524288654327393,-6.144049167633057,0.0,0.0617096908390522,0.505859375,2.0
1382,-2.7811882495880127,-6.197124481201172,0.0,0.061656609177589417,0.50390625,2.0
1383,-3.005403995513916,-6.2256927490234375,0.0,0.061599887907505035,0.5,2.0
1384,-3.0005290508270264,-6.299797058105469,0.0,0.061555322259664536,0.501953125,2.0
1385,-3.104037284851074,-6.280166149139404,0.0,0.06152386590838432,0.5052631578947369,2.0
1386,-2.741657257080078,-6.214357376098633,0.0,0.061440810561180115,0.5,2.0
1387,-3.006375789642334,-6.172867298126221,0.0,0.06138766184449196,0.5,2.0
1388,-3.191619634628296,-6.176012992858887,0.0,0.06136108562350273,0.501953125,2.0
1389,-3.172520160675049,-6.236739158630371,0.0,0.06130525469779968,0.5,2.0
1390,-3.0985748767852783,-6.246844291687012,0.0,0.06126001849770546,0.5,2.0
1391,-3.130927085876465,-6.307409286499023,0.0,0.061224501579999924,0.5,2.0
1392,-3.5209765434265137,-6.2786641120910645,0.0,0.061146944761276245,0.505859375,2.0
1393,-3.300084114074707,-6.218837261199951,0.0,0.061081063002347946,0.5,2.0
1394,-3.3317959308624268,-6.188457489013672,0.0,0.06106145307421684,0.5,2.0
1395,-3.3862414360046387,-6.26457405090332,0.0,0.06098002567887306,0.501953125,2.0
1396,-3.4039862155914307,-6.265237331390381,0.0,0.06096673756837845,0.5052631578947369,2.0
1397,-3.13248872756958,-6.293787479400635,0.0,0.0609232597053051,0.5078125,2.0
1398,-3.2620646953582764,-6.231425762176514,0.0,0.06086157634854317,0.501953125,2.0
1399,-3.075664520263672,-6.223947048187256,0.0,0.06079491227865219,0.51171875,2.0
1400,-3.0668795108795166,-6.260823726654053,0.0,0.060758285224437714,0.50390625,2.0
1401,-3.0319981575012207,-6.199800491333008,0.0,0.0606849268078804,0.513671875,2.0
1402,-3.0287482738494873,-6.19359016418457,0.0,0.060621827840805054,0.501953125,2.0
1403,-2.9497082233428955,-6.299731731414795,0.0,0.06059369072318077,0.50390625,2.0
1404,-2.8986454010009766,-6.201949596405029,0.0,0.06052582338452339,0.505859375,2.0
1405,-2.8026187419891357,-6.323885440826416,0.0,0.060479722917079926,0.509765625,2.0
1406,-2.8697402477264404,-6.185142517089844,0.0,0.06043840944766998,0.5,2.0
1407,-2.860401153564453,-6.263910293579102,0.0,0.06037211790680885,0.5026315789473684,2.0
1408,-2.8594396114349365,-6.232176780700684,0.0,0.06033002957701683,0.501953125,2.0
1409,-2.9691989421844482,-6.220583438873291,0.0,0.060312360525131226,0.5,2.0
1410,-3.0503854751586914,-6.238070964813232,0.0,0.060254327952861786,0.5,2.0
1411,-2.8728129863739014,-6.24616003036499,0.0,0.06018899381160736,0.5,2.0
1412,-3.2635412216186523,-6.332034111022949,0.0,0.06017369031906128,0.50390625,2.0
1413,-3.172405958175659,-6.279995918273926,0.0,0.06013493612408638,0.501953125,2.0
1414,-3.16852068901062,-6.238483428955078,0.0,0.060101188719272614,0.5,2.0
1415,-3.0307490825653076,-6.254711627960205,0.0,0.06003790721297264,0.505859375,2.0
1416,-3.258659839630127,-6.215137004852295,0.0,0.05993134528398514,0.50390625,2.0
1417,-3.2134008407592773,-6.2580766677856445,0.0,0.05990496650338173,0.5,2.0
1418,-3.0726895332336426,-6.297321796417236,0.0,0.059864383190870285,0.5131578947368421,2.0
1419,-2.7968759536743164,-6.283790111541748,0.0,0.05979710817337036,0.509765625,2.0
1420,-3.156829357147217,-6.184257507324219,0.0,0.0597439780831337,0.513671875,2.0
1421,-3.347172260284424,-6.223110198974609,0.0,0.05969647318124771,0.501953125,2.0
1422,-3.1996123790740967,-6.191784858703613,0.0,0.059642016887664795,0.509765625,2.0
1423,-2.997821092605591,-6.234035015106201,0.0,0.05960189923644066,0.509765625,2.0
1424,-2.852984666824341,-6.239344596862793,0.0,0.0595366396009922,0.5078125,2.0
1425,-3.055645704269409,-6.257429599761963,0.0,0.0594785250723362,0.5,2.0
1426,-2.964650869369507,-6.208733558654785,0.0,0.05945076420903206,0.505859375,2.0
1427,-2.998436689376831,-6.263097763061523,0.0,0.059400804340839386,0.5,2.0
1428,-2.659695625305176,-6.193209648132324,0.0,0.05933303013443947,0.5,2.0
1429,-2.881446123123169,-6.226171970367432,0.0,0.059294190257787704,0.5026315789473684,2.0
1430,-2.809387683868408,-6.2396345138549805,0.0,0.059245120733976364,0.5,2.0
1431,-2.9184956550598145,-6.2129998207092285,0.0,0.05917472019791603,0.5,2.0
1432,-3.049434185028076,-6.238875865936279,0.0,0.05914410948753357,0.5,2.0
1433,-2.5273261070251465,-6.301626682281494,0.0,0.05909634381532669,0.513671875,2.0
1434,-2.761770486831665,-6.292776584625244,0.0,0.05902450531721115,0.5078125,2.0
1435,-2.6210196018218994,-6.273677825927734,0.0,0.05896689370274544,0.501953125,2.0
1436,-2.651898145675659,-6.260605335235596,0.0,0.05893600732088089,0.5078125,2.0
1437,-2.4294683933258057,-6.34309196472168,0.0,0.058871760964393616,0.509765625,2.0
1438,-2.971731662750244,-6.252994060516357,0.0,0.05883071571588516,0.5078125,2.0
1439,-3.0422143936157227,-6.188296318054199,0.0,0.05880379676818848,0.501953125,2.0
1440,-3.2535321712493896,-6.310838222503662,0.0,0.05875677615404129,0.5052631578947369,2.0
1441,-2.9610402584075928,-6.277118682861328,0.0,0.05866887792944908,0.5,2.0
1442,-2.8988776206970215,-6.273227691650391,0.0,0.058626480400562286,0.5,2.0
1443,-3.27858567237854,-6.2244768142700195,0.0,0.05858748033642769,0.505859375,2.0
1444,-3.132371187210083,-6.273782730102539,0.0,0.058546289801597595,0.509765625,2.0
1445,-3.1682512760162354,-6.1503586769104,0.0,0.058502987027168274,0.50390625,2.0
1446,-2.964038372039795,-6.308318138122559,0.0,0.05845111981034279,0.501953125,2.0
1447,-3.4884166717529297,-6.1465020179748535,0.0,0.05841367691755295,0.5,2.0
1448,-3.368082284927368,-6.184441566467285,0.0,0.05835624784231186,0.50390625,2.0
1449,-3.1602697372436523,-6.251228332519531,0.0,0.05829092115163803,0.5,2.0
1450,-3.2318437099456787,-6.272931098937988,0.0,0.05824139341711998,0.501953125,2.0
1451,-3.05545711517334,-6.195461750030518,0.0,0.058226171880960464,0.5,2.0
1452,-3.277562141418457,-6.226101875305176,0.0,0.05816831812262535,0.5,2.0
1453,-2.9130730628967285,-6.2168660163879395,0.0,0.058091480284929276,0.505859375,2.0
1454,-3.191587448120117,-6.234635829925537,0.0,0.0580417737364769,0.505859375,2.0
1455,-2.976835012435913,-6.297574996948242,0.0,0.057985834777355194,0.50390625,2.0
1456,-3.041898727416992,-6.28339147567749,0.0,0.0579490140080452,0.50390625,2.0
1457,-3.1148014068603516,-6.213982105255127,0.0,0.057912059128284454,0.50390625,2.0
1458,-3.084432363510132,-6.257570266723633,0.0,0.05785448104143143,0.501953125,2.0
1459,-3.068411111831665,-6.218348979949951,0.0,0.0577908419072628,0.5,2.0
1460,-3.2955188751220703,-6.196832656860352,0.0,0.0577506460249424,0.505859375,2.0
1461,-2.850104570388794,-6.306838512420654,0.0,0.05771380662918091,0.505859375,2.0
1462,-3.2153587341308594,-6.1920552253723145,0.0,0.05766138806939125,0.5157894736842106,2.0
1463,-3.457496404647827,-6.172585964202881,0.0,0.05760395526885986,0.505859375,2.0
1464,-3.3265228271484375,-6.330565929412842,0.0,0.05754997208714485,0.51171875,2.0
1465,-3.291536808013916,-6.288249969482422,0.0,0.05748911574482918,0.5078125,2.0
1466,-3.1528701782226562,-6.199528217315674,0.0,0.05744794383645058,0.5078125,2.0
1467,-3.152902126312256,-6.196736812591553,0.0,0.05740942060947418,0.5,2.0
1468,-3.431185007095337,-6.279770374298096,0.0,0.057335156947374344,0.513671875,2.0
1469,-3.3812196254730225,-6.253693580627441,0.0,0.057286519557237625,0.5,2.0
1470,-3.1920127868652344,-6.25824499130249,0.0,0.05727501958608627,0.5,2.0
1471,-3.34511661529541,-6.245336532592773,0.0,0.05721713975071907,0.509765625,2.0
1472,-2.9721732139587402,-6.215222358703613,0.0,0.05719795823097229,0.50390625,2.0
1473,-2.876107931137085,-6.249079704284668,0.0,0.05714906007051468,0.5157894736842106,2.0
1474,-3.0414912700653076,-6.269693851470947,0.0,0.05708134174346924,0.50390625,2.0
1475,-2.8627662658691406,-6.296446323394775,0.0,0.05703271925449371,0.515625,2.0
1476,-2.9194839000701904,-6.174158573150635,0.0,0.057023048400878906,0.50390625,2.0
1477,-2.8036017417907715,-6.256717205047607,0.0,0.05696624517440796,0.501953125,2.0
1478,-2.7745707035064697,-6.2404093742370605,0.0,0.05691271647810936,0.501953125,2.0
1479,-2.8283073902130127,-6.325026512145996,0.0,0.056849315762519836,0.501953125,2.0
1480,-2.611544609069824,-6.277716159820557,0.0,0.05676891654729843,0.501953125,2.0
1481,-3.149723768234253,-6.235165596008301,0.0,0.0567166842520237,0.501953125,2.0
1482,-2.7156102657318115,-6.225877285003662,0.0,0.05669237673282623,0.5,2.0
1483,-3.158876895904541,-6.175994396209717,0.0,0.056635621935129166,0.5078125,2.0
1484,-2.8080880641937256,-6.216800689697266,0.0,0.05659140646457672,0.5052631578947369,2.0
1485,-3.045985698699951,-6.261847019195557,0.0,0.05655687302350998,0.51171875,2.0
1486,-3.1256933212280273,-6.231064319610596,0.0,0.05650490149855614,0.5,2.0
1487,-3.1121039390563965,-6.213438034057617,0.0,0.05644342303276062,0.5078125,2.0
1488,-3.245393753051758,-6.312029838562012,0.0,0.05641881749033928,0.5,2.0
1489,-3.010478973388672,-6.2725653648376465,0.0,0.05637522414326668,0.501953125,2.0
1490,-3.2630488872528076,-6.22369384765625,0.0,0.056333646178245544,0.505859375,2.0
1491,-3.1675174236297607,-6.229094505310059,0.0,0.05625191703438759,0.50390625,2.0
1492,-3.451711654663086,-6.183124542236328,0.0,0.05622216314077377,0.5,2.0
1493,-3.380331039428711,-6.265539646148682,0.0,0.056190550327301025,0.501953125,2.0
1494,-3.418375015258789,-6.189716815948486,0.0,0.056122325360774994,0.50390625,2.0
1495,-3.486006498336792,-6.223123073577881,0.0,0.056040626019239426,0.5052631578947369,2.0
1496,-3.599388837814331,-6.239915370941162,0.0,0.0559762567281723,0.5078125,2.0
1497,-3.3327138423919678,-6.251823902130127,0.0,0.05596651881933212,0.51171875,2.0
1498,-3.4162330627441406,-6.294563293457031,0.0,0.05591925233602524,0.5,2.0
1499,-3.5428466796875,-6.224874973297119,0.0,0.05586673691868782,0.505859375,2.0
1500,-3.442474842071533,-6.2908220291137695,0.0,0.05582776665687561,0.501953125,2.0
1501,-3.1603448390960693,-6.204842567443848,0.0,0.05575132369995117,0.509765625,2.0
1502,-3.2695441246032715,-6.221658229827881,0.0,0.05570355802774429,0.5078125,2.0
1503,-2.7513601779937744,-6.227951526641846,0.0,0.05567149817943573,0.501953125,2.0
1504,-3.008535385131836,-6.222485542297363,0.0,0.05563248321413994,0.50390625,2.0
1505,-2.9427428245544434,-6.225574493408203,0.0,0.0555800199508667,0.5,2.0
1506,-3.0527350902557373,-6.195517539978027,0.0,0.05551620572805405,0.5105263157894737,2.0
1507,-2.5168020725250244,-6.307342529296875,0.0,0.05547365918755531,0.50390625,2.0
1508,-2.5436129570007324,-6.243730068206787,0.0,0.05544803664088249,0.5078125,2.0
1509,-2.6806952953338623,-6.230132102966309,0.0,0.05542021617293358,0.5078125,2.0
1510,-2.823580741882324,-6.237043380737305,0.0,0.05534251406788826,0.5,2.0
1511,-2.8222482204437256,-6.2581048011779785,0.0,0.0552511103451252,0.5,2.0
1512,-2.7861669063568115,-6.213687896728516,0.0,0.05523437261581421,0.5,2.0
1513,-2.922657012939453,-6.180289268493652,0.0,0.05519858002662659,0.50390625,2.0
1514,-3.1759274005889893,-6.203444004058838,0.0,0.055168211460113525,0.509765625,2.0
1515,-3.08870267868042,-6.238289833068848,0.0,0.05510454624891281,0.5,2.0
1516,-2.863990306854248,-6.230134010314941,0.0,0.05501886457204819,0.5,2.0
1517,-3.200507879257202,-6.269390106201172,0.0,0.05499381944537163,0.5,2.0
1518,-3.23503041267395,-6.275598526000977,0.0,0.05497924983501434,0.5078125,2.0
1519,-3.1490120887756348,-6.26814079284668,0.0,0.05493548884987831,0.505859375,2.0
1520,-3.08617901802063,-6.289892673492432,0.0,0.05487525835633278,0.509765625,2.0
1521,-3.2009830474853516,-6.2521185874938965,0.0,0.05478905513882637,0.501953125,2.0
1522,-3.206878662109375,-6.156790256500244,0.0,0.05471980199217796,0.509765625,2.0
1523,-3.0028676986694336,-6.2566237449646,0.0,0.05473250150680542,0.50390625,2.0
1524,-3.157357692718506,-6.233762264251709,0.0,0.05470810458064079,0.501953125,2.0
1525,-2.756899356842041,-6.241396427154541,0.0,0.05464380607008934,0.51171875,2.0
1526,-3.2555747032165527,-6.2267351150512695,0.0,0.0545659177005291,0.5078125,2.0
1527,-2.3800296783447266,-6.304206848144531,0.0,0.054514385759830475,0.505859375,2.0
1528,-2.581862449645996,-6.204655647277832,0.0,0.05445043742656708,0.5026315789473684,2.0
1529,-2.9020447731018066,-6.298012733459473,0.0,0.05443840101361275,0.505859375,2.0
1530,-2.8950083255767822,-6.223876953125,0.0,0.05440007150173187,0.5,2.0
1531,-2.543900728225708,-6.293036937713623,0.0,0.054314177483320236,0.505859375,2.0
1532,-2.7944247722625732,-6.115326881408691,0.0,0.05429432913661003,0.501953125,2.0
1533,-2.9415154457092285,-6.283016204833984,0.0,0.05429606884717941,0.5,2.0
1534,-2.995842456817627,-6.265957832336426,0.0,0.054248400032520294,0.5,2.0
1535,-2.7415554523468018,-6.30290412902832,0.0,0.054189931601285934,0.50390625,2.0
1536,-3.00457763671875,-6.261922836303711,0.0,0.0541316419839859,0.50390625,2.0
1537,-3.245774507522583,-6.2746686935424805,0.0,0.0540602020919323,0.50390625,2.0
1538,-3.2312498092651367,-6.1617960929870605,0.0,0.05405319482088089,0.5078125,2.0
1539,-3.404142141342163,-6.240495204925537,0.0,0.053989313542842865,0.5026315789473684,2.0
1540,-3.6203746795654297,-6.163489818572998,0.0,0.053919803351163864,0.5,2.0
1541,-3.1950531005859375,-6.231263160705566,0.0,0.053866613656282425,0.5,2.0
1542,-3.12752103805542,-6.274083137512207,0.0,0.05381974205374718,0.5078125,2.0
1543,-3.4704034328460693,-6.158433437347412,0.0,0.053735923022031784,0.505859375,2.0
1544,-2.941216230392456,-6.242642879486084,0.0,0.0537148155272007,0.51171875,2.0
1545,-3.612274169921875,-6.281322002410889,0.0,0.053681667894124985,0.501953125,2.0
1546,-3.0523993968963623,-6.278329849243164,0.0,0.05362101271748543,0.50390625,2.0
1547,-3.36281156539917,-6.228176593780518,0.0,0.053593315184116364,0.5078125,2.0
1548,-3.26166033744812,-6.240602016448975,0.0,0.05354892462491989,0.501953125,2.0
1549,-3.0663602352142334,-6.286983489990234,0.0,0.05346034839749336,0.5,2.0
1550,-2.9633305072784424,-6.2358808517456055,0.0,0.05339597165584564,0.5,2.0
1551,-2.9716508388519287,-6.2293925285339355,0.0,0.05339803174138069,0.5078125,2.0
1552,-2.884451150894165,-6.241469860076904,0.0,0.05337682366371155,0.501953125,2.0
1553,-3.069265842437744,-6.259414196014404,0.0,0.05332091823220253,0.5078125,2.0
1554,-3.0631296634674072,-6.237460613250732,0.0,0.05324861779808998,0.505859375,2.0
1555,-2.9196479320526123,-6.257197380065918,0.0,0.05316460505127907,0.5,2.0
1556,-2.877316474914551,-6.258144378662109,0.0,0.05317002162337303,0.5,2.0
1557,-3.0724940299987793,-6.329773902893066,0.0,0.053151536732912064,0.5,2.0
1558,-2.907304048538208,-6.189576625823975,0.0,0.05311885476112366,0.50390625,2.0
1559,-3.189620018005371,-6.215307712554932,0.0,0.05306097865104675,0.509765625,2.0
1560,-2.9905169010162354,-6.204921722412109,0.0,0.05298260226845741,0.5,2.0
1561,-3.007582902908325,-6.341958999633789,0.0,0.05286521837115288,0.5052631578947369,2.0
1562,-2.9355173110961914,-6.235079288482666,0.0,0.05288657173514366,0.505859375,2.0
1563,-2.8927206993103027,-6.239012241363525,0.0,0.05289100855588913,0.50390625,2.0
1564,-3.1780359745025635,-6.198577880859375,0.0,0.05284704640507698,0.501953125,2.0
1565,-3.078876256942749,-6.2117133140563965,0.0,0.05278332531452179,0.50390625,2.0
1566,-3.0208611488342285,-6.2267374992370605,0.0,0.05272803083062172,0.501953125,2.0
1567,-3.0804882049560547,-6.239872455596924,0.0,0.052630625665187836,0.50390625,2.0
1568,-3.176447629928589,-6.250399112701416,0.0,0.052569352090358734,0.5,2.0
1569,-3.0962724685668945,-6.262328147888184,0.0,0.05254332721233368,0.501953125,2.0
1570,-2.9914135932922363,-6.197854995727539,0.0,0.05251611769199371,0.501953125,2.0
1571,-2.9902849197387695,-6.284632205963135,0.0,0.052461497485637665,0.501953125,2.0
1572,-3.1895899772644043,-6.327901840209961,0.0,0.05237942934036255,0.5026315789473684,2.0
1573,-2.730091094970703,-6.227035999298096,0.0,0.05229630693793297,0.5,2.0
1574,-2.9213767051696777,-6.2837677001953125,0.0,0.05227568745613098,0.505859375,2.0
1575,-2.7128140926361084,-6.243419647216797,0.0,0.05223632603883743,0.501953125,2.0
1576,-2.6036980152130127,-6.276374816894531,0.0,0.05216871574521065,0.505859375,2.0
1577,-2.859994649887085,-6.259775638580322,0.0,0.05211057513952255,0.501953125,2.0
1578,-2.747769355773926,-6.27528190612793,0.0,0.05207831412553787,0.513671875,2.0
1579,-2.712470293045044,-6.30709981918335,0.0,0.05202431231737137,0.501953125,2.0
1580,-2.9145243167877197,-6.2464599609375,0.0,0.051976192742586136,0.501953125,2.0
1581,-2.8869972229003906,-6.18574333190918,0.0,0.05193024501204491,0.509765625,2.0
1582,-3.360095739364624,-6.2829108238220215,0.0,0.05188898742198944,0.50390625,2.0
1583,-3.4804251194000244,-6.237441062927246,0.0,0.05184778571128845,0.5,2.0
1584,-3.050912618637085,-6.299269199371338,0.0,0.051805540919303894,0.5,2.0
1585,-3.1642658710479736,-6.186650276184082,0.0,0.05174988880753517,0.5,2.0
1586,-3.1598548889160156,-6.192689418792725,0.0,0.05171065405011177,0.501953125,2.0
1587,-3.524031400680542,-6.241596698760986,0.0,0.05166986212134361,0.5,2.0
1588,-3.37225341796875,-6.184751510620117,0.0,0.051613204181194305,0.5,2.0
1589,-2.9534027576446533,-6.200963973999023,0.0,0.05156438797712326,0.5,2.0
1590,-2.925873041152954,-6.2592949867248535,0.0,0.051529012620449066,0.5,2.0
1591,-3.1379175186157227,-6.328336715698242,0.0,0.05147026106715202,0.5,2.0
1592,-2.8770911693573,-6.216767311096191,0.0,0.05143442004919052,0.501953125,2.0
1593,-2.961609125137329,-6.259893417358398,0.0,0.05139976367354393,0.509765625,2.0
1594,-2.8804378509521484,-6.221931457519531,0.0,0.0513380765914917,0.5105263157894737,2.0
1595,-2.863717794418335,-6.219289302825928,0.0,0.051282040774822235,0.51953125,2.0
1596,-2.647498846054077,-6.264672756195068,0.0,0.051249027252197266,0.50390625,2.0
1597,-2.917126178741455,-6.319546699523926,0.0,0.05119258910417557,0.501953125,2.0
1598,-2.825407028198242,-6.202784538269043,0.0,0.05113939195871353,0.50390625,2.0
1599,-2.9211740493774414,-6.24822998046875,0.0,0.051107387989759445,0.501953125,2.0
1600,-3.137378692626953,-6.262966156005859,0.0,0.05107712373137474,0.5,2.0
1601,-3.0795223712921143,-6.258464336395264,0.0,0.05101985111832619,0.50390625,2.0
1602,-3.1482956409454346,-6.231176376342773,0.0,0.050947532057762146,0.50390625,2.0
1603,-2.8449878692626953,-6.226490020751953,0.0,0.05090774968266487,0.501953125,2.0
1604,-3.216705083847046,-6.24782133102417,0.0,0.05088827759027481,0.5078125,2.0
1605,-3.087043046951294,-6.288946151733398,0.0,0.050823431462049484,0.5078947368421053,2.0
1606,-2.7856740951538086,-6.20346736907959,0.0,0.05077316239476204,0.505859375,2.0
1607,-2.7904229164123535,-6.249774932861328,0.0,0.0507512167096138,0.5,2.0
1608,-2.883694648742676,-6.280543804168701,0.0,0.05073358491063118,0.501953125,2.0
1609,-3.1646103858947754,-6.196004867553711,0.0,0.0506633035838604,0.5,2.0
1610,-2.9608919620513916,-6.214719295501709,0.0,0.050571028143167496,0.5078125,2.0
1611,-2.837714672088623,-6.24862003326416,0.0,0.050555579364299774,0.509765625,2.0
1612,-3.089578151702881,-6.307860374450684,0.0,0.05051923170685768,0.505859375,2.0
1613,-2.884186029434204,-6.161827564239502,0.0,0.05044298246502876,0.505859375,2.0
1614,-3.1876115798950195,-6.184304237365723,0.0,0.050400510430336,0.5,2.0
1615,-2.930985689163208,-6.243657112121582,0.0,0.05037429556250572,0.50390625,2.0
1616,-3.0566282272338867,-6.2299418449401855,0.0,0.050331663340330124,0.5184210526315789,2.0
1617,-2.9469306468963623,-6.2795233726501465,0.0,0.050278984010219574,0.501953125,2.0
1618,-3.4756946563720703,-6.251075267791748,0.0,0.05022859573364258,0.5,2.0
1619,-3.046959161758423,-6.248642444610596,0.0,0.0501771904528141,0.501953125,2.0
1620,-3.2071352005004883,-6.243821620941162,0.0,0.05011832341551781,0.509765625,2.0
1621,-3.1261513233184814,-6.2503981590271,0.0,0.0500694140791893,0.5,2.0
1622,-3.143744707107544,-6.262864112854004,0.0,0.05004535987973213,0.5,2.0
1623,-2.9134817123413086,-6.316623687744141,0.0,0.05000453442335129,0.50390625,2.0
1624,-2.7738466262817383,-6.273044109344482,0.0,0.049954913556575775,0.505859375,2.0
1625,-3.074756145477295,-6.19847297668457,0.0,0.04988707974553108,0.5,2.0
1626,-2.9313302040100098,-6.263591289520264,0.0,0.049845293164253235,0.5,2.0
1627,-2.924776077270508,-6.199501037597656,0.0,0.04983343183994293,0.5052631578947369,2.0
1628,-2.897212505340576,-6.252725601196289,0.0,0.04978104680776596,0.513671875,2.0
1629,-3.0532901287078857,-6.194604873657227,0.0,0.04972127825021744,0.501953125,2.0
1630,-2.8754398822784424,-6.254815578460693,0.0,0.049657776951789856,0.50390625,2.0
1631,-2.7315235137939453,-6.200408935546875,0.0,0.04963182657957077,0.5,2.0
1632,-2.9952008724212646,-6.2503437995910645,0.0,0.049612097442150116,0.505859375,2.0
1633,-2.9677493572235107,-6.210888862609863,0.0,0.04956362396478653,0.50390625,2.0
1634,-3.0386199951171875,-6.304704189300537,0.0,0.0494905486702919,0.501953125,2.0
1635,-2.694258451461792,-6.222424507141113,0.0,0.04942549392580986,0.505859375,2.0
1636,-2.976388454437256,-6.166496276855469,0.0,0.049406394362449646,0.5,2.0
1637,-2.825227737426758,-6.251224517822266,0.0,0.04937588796019554,0.509765625,2.0
1638,-2.741576910018921,-6.205198764801025,0.0,0.04930907115340233,0.5,2.0
1639,-2.794344663619995,-6.269792079925537,0.0,0.04926181957125664,0.5,2.0
1640,-3.215081214904785,-6.2036519050598145,0.0,0.049216751009225845,0.5078125,2.0
1641,-2.8652071952819824,-6.183695316314697,0.0,0.0491875559091568,0.501953125,2.0
1642,-2.8417279720306396,-6.226356029510498,0.0,0.04915890097618103,0.50390625,2.0
1643,-3.0132882595062256,-6.264528751373291,0.0,0.049098022282123566,0.501953125,2.0
1644,-2.994353771209717,-6.334704875946045,0.0,0.04904141649603844,0.5078125,2.0
1645,-2.678361654281616,-6.318154811859131,0.0,0.04896478354930878,0.5078125,2.0
1646,-2.822303295135498,-6.261336326599121,0.0,0.04892735928297043,0.5,2.0
1647,-2.8503992557525635,-6.182557582855225,0.0,0.048923805356025696,0.51171875,2.0
1648,-3.0382232666015625,-6.229758262634277,0.0,0.04888276010751724,0.50390625,2.0
1649,-3.17942476272583,-6.276584625244141,0.0,0.04882918298244476,0.5026315789473684,2.0


==> data/varying-cycles/enco_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,21.0,22.414213562373096,19.585786437626904,,,,,,
2,21.6,22.94989711542111,20.250102884578894,,,,,,
4,21.5,22.933720877840436,20.066279122159564,,,,,,
6,20.8,23.19443799947573,18.40556200052427,,,,,,
8,21.4,22.905545305418162,19.894454694581835,,,,,,


==> data/varying-cycles/logistic_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,,,,17.666666666666668,18.913885795591316,16.41944753774202,4.0,4.816496580927726,3.1835034190722737
2,,,,19.666666666666668,20.1380711874577,19.195262145875635,7.333333333333333,9.033006504530928,5.6336601621357385
4,,,,18.0,18.816496580927726,17.183503419072274,7.333333333333333,12.322209849031921,2.344456817634745
6,,,,17.666666666666668,18.913885795591316,16.41944753774202,7.333333333333333,9.38813800098966,5.278528665677007
8,,,,17.333333333333332,19.218951416497458,15.447715250169205,7.666666666666667,8.1380711874577,7.195262145875636


==> data/varying-cycles/mean_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,6.666666666666667,9.966498312203889,3.366835021129445,,,,,,
2,3.3333333333333335,5.690355937288492,0.976310729378175,,,,,,
4,7.0,9.82842712474619,4.17157287525381,,,,,,
6,6.333333333333333,9.200775089014208,3.4658915776524575,,,,,,
8,7.333333333333333,9.21895141649746,5.447715250169207,,,,,,


==> data/varying-cycles/missdag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,5.89765500184347,5.89765500184347,5.89765500184347,,,,,,
2,5.815202170769303,5.815202170769303,5.815202170769303,,,,,,
4,7.012088519071296,7.828585099999022,6.195591938143569,,,,,,
6,6.316675437067225,6.7880799578582565,5.845270916276194,,,,,,
8,6.47651333375914,6.47651333375914,6.47651333375914,,,,,,


==> data/varying-cycles/missforest_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,14.333333333333334,17.200775089014208,11.465891577652458,,,,,,
2,11.666666666666666,15.066013009061855,8.267320324271477,,,,,,
4,11.0,12.632993161855453,9.367006838144547,,,,,,
6,12.0,14.94392028877595,9.05607971122405,,,,,,
8,15.333333333333334,16.58055246225798,14.086114204408688,,,,,,


==> data/varying-cycles/missnodag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,0.0,0.0,0.0,3.6666666666666665,4.138071187457698,3.1952621458756347,5.666666666666667,6.6094757082487305,4.723857625084603
2,0.0,0.0,0.0,4.333333333333333,5.276142374915397,3.3905242917512695,3.3333333333333335,5.958002624670604,0.7086640419960633
4,1.0,1.816496580927726,0.18350341907227397,5.666666666666667,8.966498312203889,2.366835021129445,4.666666666666667,5.138071187457698,4.195262145875636
6,0.6666666666666666,1.1380711874576983,0.19526214587563495,5.333333333333333,6.58055246225798,4.086114204408686,4.333333333333333,6.958002624670604,1.7086640419960628
8,0.0,0.0,0.0,3.0,4.6329931618554525,1.367006838144548,1.6666666666666667,2.60947570824873,0.7238576250846034


==> data/varying-cycles/mvpc_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,28.6,30.014213562373097,27.185786437626906,,,,,,
2,26.8,28.14989711542111,25.450102884578893,,,,,,
4,29.5,30.933720877840436,28.066279122159564,,,,,,
6,29.0,31.39443799947573,26.60556200052427,,,,,,
8,28.7,30.205545305418163,27.194454694581836,,,,,,


==> data/varying-cycles/optransport_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,6.666666666666667,8.366339837864261,4.966993495469072,,,,,,
2,5.666666666666667,6.913885795591314,4.41944753774202,,,,,,
4,5.333333333333333,7.033006504530928,3.633660162135738,,,,,,
6,9.0,11.94392028877595,6.056079711224051,,,,,,
8,7.666666666666667,9.366339837864261,5.966993495469072,,,,,,


==> data/varying-edge-density/logistic_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
1,,,,17.4,18.756465996625053,16.043534003374944,3.4,6.270540018881464,0.5294599811185354
2,,,,18.0,19.414213562373096,16.585786437626904,4.2,6.335415650406262,2.064584349593738
3,,,,18.4,19.2,17.599999999999998,4.8,5.779795897113271,3.820204102886729
4,,,,18.8,19.2,18.400000000000002,4.6,6.224807680927192,2.9751923190728076


==> data/varying-edge-density/mean_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
1,3.0,4.673320053068151,1.3266799469318489,,,,,,
2,3.0,4.673320053068151,1.3266799469318489,,,,,,
3,4.2,6.139071942966532,2.2609280570334684,,,,,,
4,6.4,8.976819745345026,3.823180254654975,,,,,,


==> data/varying-edge-density/missdag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
1,3.3005818091917325,3.7005818091917324,2.9005818091917326,,,,,,
2,3.9718344114478628,4.371834411447863,3.571834411447863,,,,,,
3,5.771922207454042,7.626645906553183,3.9171985083549017,,,,,,
4,5.7844440631098895,7.281107017819466,4.287781108400313,,,,,,


==> data/varying-edge-density/missforest_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
1,18.6,20.932380757938123,16.26761924206188,,,,,,
2,15.4,17.024807680927193,13.775192319072808,,,,,,
3,17.4,18.419803902718556,16.38019609728144,,,,,,
4,17.8,21.509447398198283,14.090552601801718,,,,,,


==> data/varying-edge-density/missnodag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
1,0.2,0.6000000000000001,0.0,3.4,5.4591260281973994,1.3408739718026,-0.10000000000000009,0.9198039027185569,0.0
2,0.2,0.6000000000000001,0.0,4.6,5.3999999999999995,3.8,1.9000000000000004,4.553299832284321,0.0
3,1.6,3.454723699099141,0.0,7.0,10.16227766016838,3.8377223398316205,2.0999999999999996,3.843559577416269,0.3564404225837303
4,1.6,3.0966629547095765,0.10333704529042342,4.6,6.224807680927192,2.9751923190728076,1.7000000000000002,3.7396078054371142,0.0


==> data/varying-edge-density/optransport_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
1,3.8,5.935415650406262,1.6645843495937376,,,,,,
2,5.2,5.948331477354788,4.451668522645212,,,,,,
3,3.8,4.96619037896906,2.63380962103094,,,,,,
4,4.8,6.633030277982336,2.9669697220176636,,,,,,


==> data/varying-interventions/enco_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,21.7,24.196664441476532,19.203335558523467,,,,,,
1,19.2,23.22216083439956,15.177839165600439,,,,,,
2,17.9,22.481363212940977,13.31863678705902,,,,,,
3,18.0,22.29469957557504,13.705300424424959,,,,,,
4,17.2,20.905851229249944,13.494148770750053,,,,,,
5,20.4,24.92646538580479,15.87353461419521,,,,,,
6,19.8,23.445392830531286,16.154607169468715,,,,,,
7,22.1,25.913717929323624,18.28628207067638,,,,,,
8,20.3,22.563232692902396,18.036767307097605,,,,,,
9,20.7,24.472709017845578,16.92729098215442,,,,,,
10,19.9,23.042893217686178,16.75710678231382,,,,,,


==> data/varying-interventions/logistic_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,,,,18.1,19.04339811320566,17.15660188679434,5.9,11.143090691567332,0.6569093084326685
1,,,,18.0,19.341640786499873,16.658359213500127,5.6,8.4,2.7999999999999994
2,,,,18.3,19.400000000000002,17.2,3.5,5.462141687034858,1.5378583129651415
3,,,,17.6,18.400000000000002,16.8,5.5,9.274917217635375,1.725082782364625
4,,,,18.3,19.2,17.400000000000002,4.7,7.926453160980335,1.4735468390196647
5,,,,18.2,19.2770329614269,17.122967038573098,4.6,7.4354893757515645,1.7645106242484347
6,,,,18.9,19.84339811320566,17.95660188679434,5.8,9.34400902933387,2.25599097066613
7,,,,17.9,18.944030650891055,16.855969349108943,2.8,3.779795897113271,1.8202041028867286
8,,,,17.9,18.84339811320566,16.95660188679434,2.5,3.860147050873544,1.1398529491264557
9,,,,18.2,19.52664991614216,16.87335008385784,3.6,5.162049935181331,2.037950064818669
10,,,,18.1,19.144030650891057,17.055969349108945,5.6,8.5732137494637,2.6267862505362984


==> data/varying-interventions/mean_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,42.7,47.12342250600897,38.276577493991034,,,,,,
1,25.3,28.39300285590988,22.20699714409012,,,,,,
2,20.2,24.48952211790544,15.910477882094558,,,,,,
3,19.3,24.69650092395269,13.903499076047312,,,,,,
4,17.5,21.928443418528808,13.071556581471192,,,,,,
5,16.1,20.406326095924978,11.793673904075025,,,,,,
6,12.3,14.884139659108575,9.715860340891426,,,,,,
7,13.8,16.69827534923789,10.901724650762112,,,,,,
8,12.7,14.757506581601461,10.642493418398537,,,,,,
9,12.5,15.049509756796393,9.950490243203607,,,,,,
10,10.9,12.811950719959999,8.988049280040002,,,,,,


==> data/varying-interventions/missdag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,40.366578960337364,43.364726536573215,37.36843138410151,,,,,,
1,29.12531915517213,33.40057093463235,24.85006737571191,,,,,,
2,22.887172384964973,26.75872102716087,19.015623742769076,,,,,,
3,19.21382780068282,22.96882447178654,15.458831129579105,,,,,,
4,17.66734291330679,20.61126320208274,14.72342262453084,,,,,,
5,18.014532810409886,22.28458355171652,13.744482069103253,,,,,,
6,14.489310404666796,16.281267745428877,12.697353063904714,,,,,,
7,13.989000487390417,16.972287265425678,11.005713709355158,,,,,,
8,12.053708180940731,14.216525273941842,9.89089108793962,,,,,,
9,12.226441594289978,13.220870520301732,11.232012668278225,,,,,,
10,12.18244509218796,12.971255729934576,11.393634454441344,,,,,,


==> data/varying-interventions/missforest_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,39.6,43.49301368550839,35.706986314491616,,,,,,
1,24.7,28.99599296502631,20.404007034973688,,,,,,
2,20.1,24.457624225296268,15.742375774703735,,,,,,
3,16.2,20.33118223595458,12.06881776404542,,,,,,
4,16.8,20.257680661303986,13.342319338696017,,,,,,
5,16.1,19.942742076521228,12.257257923478775,,,,,,
6,16.0,19.018461712712472,12.981538287287528,,,,,,
7,15.5,20.19633426786846,10.803665732131543,,,,,,
8,13.7,17.617198545446023,9.782801454553976,,,,,,
9,15.5,17.513840995599097,13.486159004400905,,,,,,
10,17.6,22.916640543300502,12.283359456699499,,,,,,


==> data/varying-interventions/missnodag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,28.1,31.09814757623585,25.101852423764154,11.2,14.721363372331801,7.678636627668197,8.8,13.389843860815603,4.2101561391844
1,17.5,21.77525177946022,13.22474822053978,10.6,13.662315754094893,7.5376842459051066,5.1,7.984826203122507,2.215173796877492
2,12.9,16.771548642195896,9.028451357804105,7.7,9.810818693198343,5.589181306801658,5.0,6.333333333333334,3.6666666666666665
3,8.1,11.854996671103716,4.345003328896283,8.4,11.156809750418045,5.643190249581956,3.7,5.588562063228705,1.8114379367712945
4,6.0,8.94392028877595,3.056079711224051,8.8,11.990262963734773,5.609737036265228,3.7,5.118136492412177,2.2818635075878237
5,6.3,10.570050741306634,2.0299492586933656,7.3,10.320301677353145,4.279698322646855,5.5,8.177063067368168,2.8229369326318317
6,2.9,4.691957340762082,1.1080426592379182,8.0,9.885618083164127,6.114381916835873,3.9,6.626414006223804,1.1735859937761957
7,3.3,6.28328677803526,0.3167132219647404,6.3,8.659378449224851,3.940621550775148,3.1,5.283269719175042,0.9167302808249582
8,1.7,3.8628170930011114,0.0,4.9,6.752925614624973,3.0470743853750273,3.2,5.297617696340303,1.102382303659697
9,1.1,2.0944289260117532,0.10557107398824683,3.1,6.060855732160327,0.13914426783967304,2.3,4.066981104093143,0.5330188959068569
10,0.8,1.5888106377466156,0.011189362253384516,4.3,6.246506842754191,2.3534931572458087,3.6,5.919003617456811,1.2809963825431887


==> data/varying-interventions/mvpc_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,21.7,24.196664441476532,19.203335558523467,,,,,,
1,19.6,23.60555170287995,15.594448297120055,,,,,,
2,18.1,23.484133067531754,12.715866932468249,,,,,,
3,17.9,22.154409477236527,13.64559052276347,,,,,,
4,16.0,19.431876713662334,12.568123286337666,,,,,,
5,18.9,23.62463990397387,14.175360096026129,,,,,,
6,18.1,21.060855732160327,15.139144267839674,,,,,,
7,20.0,22.70801280154532,17.29198719845468,,,,,,
8,22.2,26.357990967870045,18.042009032129954,,,,,,
9,25.5,30.404646323187386,20.595353676812614,,,,,,
10,27.8,31.82216083439956,23.77783916560044,,,,,,


==> data/varying-interventions/optransport_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0,47.7,52.86505351160836,42.53494648839165,,,,,,
1,29.3,34.443496432929216,24.156503567070786,,,,,,
2,24.2,28.956282395129858,19.44371760487014,,,,,,
3,17.7,20.10601099101581,15.293989008984187,,,,,,
4,16.5,19.41547594742265,13.58452405257735,,,,,,
5,15.7,19.100980250849254,12.299019749150743,,,,,,
6,11.6,13.821110833194357,9.378889166805642,,,,,,
7,11.8,14.373367875415838,9.226632124584164,,,,,,
8,11.6,14.274987019698518,8.925012980301481,,,,,,
9,9.4,10.366091783079296,8.433908216920704,,,,,,
10,9.0,9.816496580927726,8.183503419072274,,,,,,


==> data/varying-mprob/enco_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,20.3,23.567686915507323,17.032313084492678,,,,,,
0.2,19.5,24.494441354590567,14.505558645409433,,,,,,
0.3,19.8,22.62055944017416,16.979440559825843,,,,,,
0.4,18.6,22.070510689285435,15.12948931071457,,,,,,
0.5,19.8,24.438007234913623,15.161992765086378,,,,,,


==> data/varying-mprob/logistic_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,,,,18.0,18.774596669241483,17.225403330758517,3.9,6.199999999999999,1.6
0.2,,,,18.3,19.568857754044952,17.03114224595505,5.5,8.192582403567252,2.807417596432748
0.3,,,,17.7,19.252417469626003,16.147582530373995,3.5,6.474894956128703,0.5251050438712968
0.4,,,,18.2,19.17979589711327,17.22020410288673,3.6,5.343559577416269,1.8564404225837305
0.5,,,,17.8,19.839607805437115,15.760392194562886,3.8,4.96619037896906,2.63380962103094


==> data/varying-mprob/mean_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,2.6,3.8649110640673516,1.3350889359326483,,,,,,
0.2,4.4,6.621110833194358,2.178889166805643,,,,,,
0.3,4.8,7.050925735484551,2.5490742645154487,,,,,,
0.4,7.2,9.899794230842211,4.500205769157789,,,,,,
0.5,6.2,8.450925735484551,3.949074264515449,,,,,,


==> data/varying-mprob/missdag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,6.581817138382519,6.898044904399357,6.265589372365681,,,,,,
0.2,4.158301265926063,4.833249823636616,3.4833527082155102,,,,,,
0.3,6.389249069612666,6.8108860909684505,5.967612048256882,,,,,,
0.4,7.698957100753233,9.193391218850559,6.204522982655908,,,,,,
0.5,9.690218536457873,13.385560950302029,5.994876122613717,,,,,,


==> data/varying-mprob/missforest_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,5.8,7.788857852023506,3.811142147976493,,,,,,
0.2,10.0,13.018461712712472,6.981538287287528,,,,,,
0.3,16.7,18.646506842754192,14.753493157245808,,,,,,
0.4,20.4,24.206427312965385,16.593572687034612,,,,,,
0.5,22.4,26.541926551202415,18.25807344879758,,,,,,


==> data/varying-mprob/missnodag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,0.1,0.416227766016838,0.0,5.7,7.118136492412177,4.281863507587824,3.4,5.11269767715535,1.6873023228446495
0.2,0.3,0.9749485577105528,0.0,2.7,4.528782229912694,0.8712177700873065,3.7,5.267021236472422,2.132978763527579
0.3,0.2,0.6216370213557839,0.0,4.3,6.188562063228706,2.4114379367712937,3.2,5.349935399546281,1.05006460045372
0.4,1.3,2.7944341180973264,0.0,5.6,7.105545305418161,4.094454694581838,3.1,4.8288403306519925,1.371159669348008
0.5,4.1,7.795342413844156,0.40465758615584324,5.0,7.260776661041756,2.739223338958244,4.8,7.099758441421379,2.500241558578621


==> data/varying-mprob/mvpc_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,19.5,22.767686915507323,16.232313084492677,,,,,,
0.2,25.4,30.394441354590565,20.40555864540943,,,,,,
0.3,27.5,30.320559440174158,24.679440559825842,,,,,,
0.4,26.3,29.770510689285434,22.829489310714568,,,,,,
0.5,26.6,31.238007234913624,21.96199276508638,,,,,,


==> data/varying-mprob/optransport_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.1,3.0,3.0,3.0,,,,,,
0.2,3.6,4.299205898780102,2.900794101219899,,,,,,
0.3,4.1,5.200504934614612,2.999495065385388,,,,,,
0.4,4.9,6.097218999737866,3.7027810002621355,,,,,,
0.5,4.9,7.133582075700128,2.666417924299873,,,,,,


==> data/varying-nlinearity/enco_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,20.1,25.545691467165174,14.654308532834829,,,,,,
0.25,20.0,22.70801280154532,17.29198719845468,,,,,,
0.5,19.9,23.410302297840204,16.389697702159793,,,,,,
0.75,19.6,24.874677451960665,14.325322548039338,,,,,,
1.0,19.3,24.52919156700579,14.070808432994212,,,,,,


==> data/varying-nlinearity/logistic_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,,,,18.0,19.414213562373096,16.585786437626904,6.333333333333333,6.804737854124364,5.861928812542302
0.25,,,,16.0,17.414213562373096,14.585786437626904,6.666666666666667,8.721471334322992,4.611861999010341
0.5,,,,17.333333333333332,18.276142374915395,16.39052429175127,9.0,12.74165738677394,5.258342613226059
0.75,,,,17.666666666666668,18.913885795591316,16.41944753774202,5.0,6.414213562373095,3.585786437626905
1.0,,,,18.0,18.816496580927726,17.183503419072274,4.666666666666666,5.60947570824873,3.7238576250846025


==> data/varying-nlinearity/mean_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,9.333333333333334,11.827771591182628,6.838895075484039,,,,,,
0.25,8.333333333333334,9.276142374915397,7.39052429175127,,,,,,
0.5,10.666666666666666,13.966498312203887,7.366835021129445,,,,,,
0.75,9.666666666666666,13.066013009061855,6.267320324271476,,,,,,
1.0,9.666666666666666,12.534108422347542,6.7992249109857905,,,,,,


==> data/varying-nlinearity/missdag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,8.284045612551513,8.755450133342544,7.812641091760481,,,,,,
0.25,9.235343440419317,10.482562569343964,7.98812431149467,,,,,,
0.5,8.97080348021125,8.97080348021125,8.97080348021125,,,,,,
0.75,9.659022415090208,10.130426935881239,9.187617894299176,,,,,,
1.0,8.68705212675639,9.158456647547421,8.215647605965358,,,,,,


==> data/varying-nlinearity/missforest_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,12.666666666666666,14.366339837864261,10.96699349546907,,,,,,
0.25,12.0,13.414213562373096,10.585786437626904,,,,,,
0.5,12.666666666666666,13.609475708248729,11.723857625084603,,,,,,
0.75,18.333333333333332,23.117566698135775,13.549099968530891,,,,,,
1.0,14.333333333333334,18.01512033906242,10.651546327604247,,,,,,


==> data/varying-nlinearity/missnodag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,0.3333333333333333,0.804737854124365,0.0,6.0,6.816496580927726,5.183503419072274,6.333333333333333,10.01512033906242,2.6515463276042457
0.25,1.3333333333333333,2.5805524622579803,0.08611420440868622,7.0,8.414213562373096,5.585786437626905,4.666666666666667,7.161104924515961,2.172228408817373
0.5,1.0,1.0,1.0,7.0,9.449489742783179,4.550510257216822,2.3333333333333335,3.5805524622579803,1.0861142044086864
0.75,0.6666666666666666,1.1380711874576983,0.19526214587563495,5.0,6.414213562373095,3.585786437626905,2.6666666666666665,3.9138857955913133,1.4194475377420195
1.0,0.3333333333333333,0.804737854124365,0.0,4.0,4.0,4.0,3.0,4.414213562373095,1.5857864376269049


==> data/varying-nlinearity/mvpc_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,27.7,33.14569146716517,22.254308532834827,,,,,,
0.25,27.4,30.108012801545318,24.69198719845468,,,,,,
0.5,27.4,30.910302297840204,23.889697702159793,,,,,,
0.75,28.3,33.57467745196066,23.025322548039338,,,,,,
1.0,26.4,31.629191567005787,21.17080843299421,,,,,,


==> data/varying-nlinearity/optransport_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
0.0,8.666666666666666,9.609475708248729,7.7238576250846025,,,,,,
0.25,11.0,12.414213562373096,9.585786437626904,,,,,,
0.5,9.0,10.414213562373096,7.585786437626905,,,,,,
0.75,8.0,10.160246899469287,5.839753100530713,,,,,,
1.0,10.0,11.632993161855453,8.367006838144547,,,,,,


==> data/varying-nodes/enco_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,19.4,22.236272984824353,16.563727015175644,,,,,,
20,69.7,76.12996457567571,63.2700354243243,,,,,,
30,153.9,161.85054156086937,145.94945843913064,,,,,,
40,260.1,279.2104974061669,240.98950259383312,,,,,,
50,96.4,104.80898989838323,87.99101010161678,,,,,,


==> data/varying-nodes/logistic_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,,,,17.6,19.02828568570857,16.17171431429143,3.3,5.493171219946131,1.1068287800538688
20,,,,37.9,39.345683229480095,36.4543167705199,12.1,17.207837115648854,6.992162884351146
30,,,,58.2,59.44899959967968,56.951000400320325,15.3,21.131809324729332,9.468190675270668


==> data/varying-nodes/mean_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,7.1,9.701281735350221,4.498718264649777,,,,,,
20,11.5,14.092724864350675,8.907275135649325,,,,,,
30,14.1,15.891957340762081,12.308042659237918,,,,,,
40,21.0,22.49071198499986,19.50928801500014,,,,,,
50,29.7,33.970050741306636,25.429949258693366,,,,,,


==> data/varying-nodes/missdag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,14.20754224680788,14.20754224680788,14.20754224680788,,,,,,
20,11.361891871551158,14.897425777483896,7.826357965618421,,,,,,
30,25.37731059848984,25.37731059848984,25.37731059848984,,,,,,
40,34.48072671655635,40.13758096604873,28.823872467063968,,,,,,
50,49.06602044586514,53.308661132984426,44.82337975874586,,,,,,


==> data/varying-nodes/missforest_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,19.5,24.449747468305834,14.550252531694166,,,,,,
20,26.0,27.414213562373096,24.585786437626904,,,,,,
30,41.5,46.44974746830583,36.55025253169417,,,,,,
40,61.5,65.03553390593274,57.96446609406726,,,,,,
50,68.0,69.41421356237309,66.58578643762691,,,,,,


==> data/varying-nodes/missnodag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,0.0,0.0,0.0,3.0,4.414213562373095,1.5857864376269049,3.0,4.414213562373095,1.5857864376269049
20,3.5,7.035533905932738,0.0,12.0,16.242640687119284,7.757359312880715,5.0,6.414213562373095,3.585786437626905
30,4.0,4.0,4.0,27.0,31.242640687119284,22.757359312880716,10.0,11.414213562373096,8.585786437626904
40,11.0,16.65685424949238,5.343145750507619,26.0,31.65685424949238,20.34314575050762,16.5,21.449747468305834,11.550252531694166
50,19.0,23.242640687119284,14.757359312880716,39.5,44.44974746830583,34.55025253169417,29.0,34.65685424949238,23.34314575050762


==> data/varying-nodes/mvpc_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,25.1,27.936272984824356,22.263727015175647,,,,,,
20,65.2,71.62996457567571,58.7700354243243,,,,,,
30,98.7,106.65054156086937,90.74945843913063,,,,,,
40,134.2,153.3104974061669,115.0895025938331,,,,,,
50,169.4,177.80898989838323,160.99101010161678,,,,,,


==> data/varying-nodes/optransport_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
10,6.1,8.011950719959998,4.188049280040001,,,,,,
20,8.8,10.116561177208768,7.483438822791234,,,,,,
30,11.4,12.573787790777267,10.226212209222734,,,,,,
40,17.7,19.913594362117866,15.486405637882134,,,,,,
50,16.0,18.98142396999972,13.01857603000028,,,,,,


==> data/varying-training-samples/logistic_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
500,,,,18.0,18.632455532033674,17.367544467966326,5.4,7.89799919935936,2.902000800640641
1000,,,,17.4,18.2,16.599999999999998,6.4,8.554065922853802,4.245934077146199
1500,,,,17.8,19.269693845669906,16.330306154330096,6.8,10.455133376499413,3.1448666235005867
2000,,,,18.2,19.52664991614216,16.87335008385784,6.0,7.414213562373095,4.585786437626905
2500,,,,18.2,19.17979589711327,17.22020410288673,9.0,10.897366596101028,7.102633403898972


==> data/varying-training-samples/mean_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
500,7.8,9.269693845669906,6.330306154330093,,,,,,
1000,3.6,6.016609194718915,1.1833908052810855,,,,,,
1500,4.4,6.8166091947189145,1.9833908052810858,,,,,,
2000,4.2,6.912931993250107,1.487068006749893,,,,,,
2500,5.2,8.193325909419153,2.206674090580847,,,,,,


==> data/varying-training-samples/missdag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
500,5.138921411548963,5.938921411548963,4.338921411548963,,,,,,
1000,3.6276889034393145,3.6276889034393145,3.6276889034393145,,,,,,
1500,3.67618111308587,4.0761811130858705,3.2761811130858702,,,,,,
2000,3.171222060423154,3.171222060423154,3.171222060423154,,,,,,
2500,3.8534053176106333,3.8534053176106333,3.8534053176106333,,,,,,


==> data/varying-training-samples/missforest_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
500,14.2,16.68193472919817,11.718065270801828,,,,,,
1000,18.8,22.562977544445356,15.037022455554645,,,,,,
1500,17.4,19.4591260281974,15.340873971802598,,,,,,
2000,17.6,19.659126028197402,15.5408739718026,,,,,,
2500,19.4,23.71740662898458,15.082593371015417,,,,,,


==> data/varying-training-samples/missnodag_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
500,0.6,1.4,0.0,7.4,9.024807680927193,5.775192319072808,4.5,7.53315017762062,1.46684982237938
1000,0.0,0.0,0.0,5.2,8.05657137141714,2.3434286285828603,3.3,7.2698866482558415,0.0
1500,0.2,0.6000000000000001,0.0,5.6,9.155277766926234,2.0447222330737644,3.7,5.927105745132009,1.4728942548679917
2000,0.0,0.0,0.0,4.2,5.669693845669907,2.7303061543300933,0.5,1.132455532033676,0.0
2500,0.0,0.0,0.0,6.4,7.756465996625054,5.043534003374947,2.5,4.7803508501982765,0.2196491498017239


==> data/varying-training-samples/optransport_data.csv <==
x-axis,shd-mean-tl,shd-upp-tl,shd-low-tl,shd-mean-xr,shd-upp-xr,shd-low-xr,shd-mean-rr,shd-upp-rr,shd-low-rr
500,10.4,14.809081537009721,5.99091846299028,,,,,,
1000,7.2,11.169886648255842,3.2301133517441585,,,,,,
1500,4.2,7.449615361854384,0.950384638145616,,,,,,
2000,5.0,8.03315017762062,1.96684982237938,,,,,,
2500,5.8,8.585677655436823,3.0143223445631757,,,,,,

